Probabilistic Spacetimes

Probabilistic Spacetime is a simple generalization of the classical model of spacetime in General Relativity, such that it allows to consider multiple metric field realizations endowed with probabilities. The motivation for such a generalization is a possible application in the context of some quantum gravity approaches, particularly those using the path integral. It is argued that this model might be used to describe simplified geometry, resulting e.g. from discretization, while keeping the continuous manifold; or it may be used as an effective description of a probabilistic geometry resulting from a full-fledged quantum gravity computation.

==> plots/3Dplot_final.csv <==
4.	-1.05	0.
4.	-1.0490000000000002	0.
4.	-1.048	0.
4.	-1.0470000000000002	0.
4.	-1.046	0.
4.	-1.0450000000000002	0.
4.	-1.044	0.
4.	-1.0430000000000001	0.
4.	-1.042	0.
4.	-1.0410000000000001	0.
4.	-1.04	0.
4.	-1.0390000000000001	0.
4.	-1.038	0.
4.	-1.0370000000000001	0.
4.	-1.036	0.
4.	-1.0350000000000001	0.
4.	-1.034	0.
4.	-1.0330000000000001	0.
4.	-1.032	0.
4.	-1.0310000000000001	0.
4.	-1.03	0.
4.	-1.0290000000000001	0.
4.	-1.028	0.
4.	-1.0270000000000001	0.
4.	-1.026	0.
4.	-1.0250000000000001	0.
4.	-1.024	0.
4.	-1.0230000000000001	0.
4.	-1.022	0.
4.	-1.0210000000000001	0.
4.	-1.02	0.
4.	-1.0190000000000001	0.
4.	-1.018	0.
4.	-1.0170000000000001	0.
4.	-1.016	0.
4.	-1.0150000000000001	0.
4.	-1.014	0.
4.	-1.0130000000000001	0.
4.	-1.012	0.
4.	-1.0110000000000001	0.
4.	-1.01	0.
4.	-1.0090000000000001	0.
4.	-1.008	0.
4.	-1.0070000000000001	0.
4.	-1.006	0.
4.	-1.0050000000000001	0.
4.	-1.004	0.
4.	-1.0030000000000001	0.
4.	-1.002	0.
4.	-1.0010000000000001	0.
		
4.025	-1.05	0.
4.025	-1.0490000000000002	0.
4.025	-1.048	0.
4.025	-1.0470000000000002	0.
4.025	-1.046	0.
4.025	-1.0450000000000002	0.
4.025	-1.044	0.
4.025	-1.0430000000000001	0.
4.025	-1.042	0.
4.025	-1.0410000000000001	0.
4.025	-1.04	0.
4.025	-1.0390000000000001	0.
4.025	-1.038	0.
4.025	-1.0370000000000001	0.
4.025	-1.036	0.
4.025	-1.0350000000000001	0.
4.025	-1.034	0.
4.025	-1.0330000000000001	0.
4.025	-1.032	0.
4.025	-1.0310000000000001	0.
4.025	-1.03	0.
4.025	-1.0290000000000001	0.
4.025	-1.028	0.
4.025	-1.0270000000000001	0.
4.025	-1.026	0.
4.025	-1.0250000000000001	0.
4.025	-1.024	0.
4.025	-1.0230000000000001	0.
4.025	-1.022	0.
4.025	-1.0210000000000001	0.
4.025	-1.02	0.
4.025	-1.0190000000000001	0.
4.025	-1.018	0.
4.025	-1.0170000000000001	0.
4.025	-1.016	0.
4.025	-1.0150000000000001	0.
4.025	-1.014	0.
4.025	-1.0130000000000001	0.
4.025	-1.012	0.
4.025	-1.0110000000000001	0.
4.025	-1.01	0.
4.025	-1.0090000000000001	0.
4.025	-1.008	0.
4.025	-1.0070000000000001	0.
4.025	-1.006	0.
4.025	-1.0050000000000001	0.
4.025	-1.004	0.
4.025	-1.0030000000000001	0.
4.025	-1.002	0.
4.025	-1.0010000000000001	0.
		
4.05	-1.05	0.
4.05	-1.0490000000000002	0.
4.05	-1.048	0.
4.05	-1.0470000000000002	0.
4.05	-1.046	0.
4.05	-1.0450000000000002	0.
4.05	-1.044	0.
4.05	-1.0430000000000001	0.
4.05	-1.042	0.
4.05	-1.0410000000000001	0.
4.05	-1.04	0.
4.05	-1.0390000000000001	0.
4.05	-1.038	0.
4.05	-1.0370000000000001	0.
4.05	-1.036	0.
4.05	-1.0350000000000001	0.
4.05	-1.034	0.
4.05	-1.0330000000000001	0.
4.05	-1.032	0.
4.05	-1.0310000000000001	0.
4.05	-1.03	0.
4.05	-1.0290000000000001	0.
4.05	-1.028	0.
4.05	-1.0270000000000001	0.
4.05	-1.026	0.
4.05	-1.0250000000000001	0.
4.05	-1.024	0.
4.05	-1.0230000000000001	0.
4.05	-1.022	0.
4.05	-1.0210000000000001	0.
4.05	-1.02	0.
4.05	-1.0190000000000001	0.
4.05	-1.018	0.
4.05	-1.0170000000000001	0.
4.05	-1.016	0.
4.05	-1.0150000000000001	0.
4.05	-1.014	0.
4.05	-1.0130000000000001	0.
4.05	-1.012	0.
4.05	-1.0110000000000001	0.
4.05	-1.01	0.
4.05	-1.0090000000000001	0.
4.05	-1.008	0.
4.05	-1.0070000000000001	0.
4.05	-1.006	0.
4.05	-1.0050000000000001	0.
4.05	-1.004	0.
4.05	-1.0030000000000001	0.
4.05	-1.002	0.
4.05	-1.0010000000000001	0.
		
4.075	-1.05	0.
4.075	-1.0490000000000002	0.
4.075	-1.048	0.
4.075	-1.0470000000000002	0.
4.075	-1.046	0.
4.075	-1.0450000000000002	0.
4.075	-1.044	0.
4.075	-1.0430000000000001	0.
4.075	-1.042	0.
4.075	-1.0410000000000001	0.
4.075	-1.04	0.
4.075	-1.0390000000000001	0.
4.075	-1.038	0.
4.075	-1.0370000000000001	0.
4.075	-1.036	0.
4.075	-1.0350000000000001	0.
4.075	-1.034	0.
4.075	-1.0330000000000001	0.
4.075	-1.032	0.
4.075	-1.0310000000000001	0.
4.075	-1.03	0.
4.075	-1.0290000000000001	0.
4.075	-1.028	0.
4.075	-1.0270000000000001	0.
4.075	-1.026	0.
4.075	-1.0250000000000001	0.
4.075	-1.024	0.
4.075	-1.0230000000000001	0.
4.075	-1.022	0.
4.075	-1.0210000000000001	0.
4.075	-1.02	0.
4.075	-1.0190000000000001	0.
4.075	-1.018	0.
4.075	-1.0170000000000001	0.
4.075	-1.016	0.
4.075	-1.0150000000000001	0.
4.075	-1.014	0.
4.075	-1.0130000000000001	0.
4.075	-1.012	0.
4.075	-1.0110000000000001	0.
4.075	-1.01	0.
4.075	-1.0090000000000001	0.
4.075	-1.008	0.
4.075	-1.0070000000000001	0.
4.075	-1.006	0.
4.075	-1.0050000000000001	0.
4.075	-1.004	0.
4.075	-1.0030000000000001	0.
4.075	-1.002	0.
4.075	-1.0010000000000001	0.
		
4.1	-1.05	0.
4.1	-1.0490000000000002	0.
4.1	-1.048	0.
4.1	-1.0470000000000002	0.
4.1	-1.046	0.
4.1	-1.0450000000000002	0.
4.1	-1.044	0.
4.1	-1.0430000000000001	0.
4.1	-1.042	0.
4.1	-1.0410000000000001	0.
4.1	-1.04	0.
4.1	-1.0390000000000001	0.
4.1	-1.038	0.
4.1	-1.0370000000000001	0.
4.1	-1.036	0.
4.1	-1.0350000000000001	0.
4.1	-1.034	0.
4.1	-1.0330000000000001	0.
4.1	-1.032	0.
4.1	-1.0310000000000001	0.
4.1	-1.03	0.
4.1	-1.0290000000000001	0.
4.1	-1.028	0.
4.1	-1.0270000000000001	0.
4.1	-1.026	0.
4.1	-1.0250000000000001	0.
4.1	-1.024	0.
4.1	-1.0230000000000001	0.
4.1	-1.022	0.
4.1	-1.0210000000000001	0.
4.1	-1.02	0.
4.1	-1.0190000000000001	0.
4.1	-1.018	0.
4.1	-1.0170000000000001	0.
4.1	-1.016	0.
4.1	-1.0150000000000001	0.
4.1	-1.014	0.
4.1	-1.0130000000000001	0.
4.1	-1.012	0.
4.1	-1.0110000000000001	0.
4.1	-1.01	0.
4.1	-1.0090000000000001	0.
4.1	-1.008	0.
4.1	-1.0070000000000001	0.
4.1	-1.006	0.
4.1	-1.0050000000000001	0.
4.1	-1.004	0.
4.1	-1.0030000000000001	0.
4.1	-1.002	0.
4.1	-1.0010000000000001	0.
		
4.125	-1.05	0.
4.125	-1.0490000000000002	0.
4.125	-1.048	0.
4.125	-1.0470000000000002	0.
4.125	-1.046	0.
4.125	-1.0450000000000002	0.
4.125	-1.044	0.
4.125	-1.0430000000000001	0.
4.125	-1.042	0.
4.125	-1.0410000000000001	0.
4.125	-1.04	0.
4.125	-1.0390000000000001	0.
4.125	-1.038	0.
4.125	-1.0370000000000001	0.
4.125	-1.036	0.
4.125	-1.0350000000000001	0.
4.125	-1.034	0.
4.125	-1.0330000000000001	0.
4.125	-1.032	0.
4.125	-1.0310000000000001	0.
4.125	-1.03	0.
4.125	-1.0290000000000001	0.
4.125	-1.028	0.
4.125	-1.0270000000000001	0.
4.125	-1.026	0.
4.125	-1.0250000000000001	0.
4.125	-1.024	0.
4.125	-1.0230000000000001	0.
4.125	-1.022	0.
4.125	-1.0210000000000001	0.
4.125	-1.02	0.
4.125	-1.0190000000000001	0.
4.125	-1.018	0.
4.125	-1.0170000000000001	0.
4.125	-1.016	0.
4.125	-1.0150000000000001	0.
4.125	-1.014	0.
4.125	-1.0130000000000001	0.
4.125	-1.012	0.
4.125	-1.0110000000000001	0.
4.125	-1.01	0.
4.125	-1.0090000000000001	0.
4.125	-1.008	0.
4.125	-1.0070000000000001	0.
4.125	-1.006	0.
4.125	-1.0050000000000001	0.
4.125	-1.004	0.
4.125	-1.0030000000000001	0.
4.125	-1.002	0.
4.125	-1.0010000000000001	0.
		
4.15	-1.05	0.
4.15	-1.0490000000000002	0.
4.15	-1.048	0.
4.15	-1.0470000000000002	0.
4.15	-1.046	0.
4.15	-1.0450000000000002	0.
4.15	-1.044	0.
4.15	-1.0430000000000001	0.
4.15	-1.042	0.
4.15	-1.0410000000000001	0.
4.15	-1.04	0.
4.15	-1.0390000000000001	0.
4.15	-1.038	0.
4.15	-1.0370000000000001	0.
4.15	-1.036	0.
4.15	-1.0350000000000001	0.
4.15	-1.034	0.
4.15	-1.0330000000000001	0.
4.15	-1.032	0.
4.15	-1.0310000000000001	0.
4.15	-1.03	0.
4.15	-1.0290000000000001	0.
4.15	-1.028	0.
4.15	-1.0270000000000001	0.
4.15	-1.026	0.
4.15	-1.0250000000000001	0.
4.15	-1.024	0.
4.15	-1.0230000000000001	0.
4.15	-1.022	0.
4.15	-1.0210000000000001	0.
4.15	-1.02	0.
4.15	-1.0190000000000001	0.
4.15	-1.018	0.
4.15	-1.0170000000000001	0.
4.15	-1.016	0.
4.15	-1.0150000000000001	0.
4.15	-1.014	0.
4.15	-1.0130000000000001	0.
4.15	-1.012	0.
4.15	-1.0110000000000001	0.
4.15	-1.01	0.
4.15	-1.0090000000000001	0.
4.15	-1.008	0.
4.15	-1.0070000000000001	0.
4.15	-1.006	0.
4.15	-1.0050000000000001	0.
4.15	-1.004	0.
4.15	-1.0030000000000001	0.
4.15	-1.002	0.
4.15	-1.0010000000000001	0.
		
4.175	-1.05	0.
4.175	-1.0490000000000002	0.
4.175	-1.048	0.
4.175	-1.0470000000000002	0.
4.175	-1.046	0.
4.175	-1.0450000000000002	0.
4.175	-1.044	0.
4.175	-1.0430000000000001	0.
4.175	-1.042	0.
4.175	-1.0410000000000001	0.
4.175	-1.04	0.
4.175	-1.0390000000000001	0.
4.175	-1.038	0.
4.175	-1.0370000000000001	0.
4.175	-1.036	0.
4.175	-1.0350000000000001	0.
4.175	-1.034	0.
4.175	-1.0330000000000001	0.
4.175	-1.032	0.
4.175	-1.0310000000000001	0.
4.175	-1.03	0.
4.175	-1.0290000000000001	0.
4.175	-1.028	0.
4.175	-1.0270000000000001	0.
4.175	-1.026	0.
4.175	-1.0250000000000001	0.
4.175	-1.024	0.
4.175	-1.0230000000000001	0.
4.175	-1.022	0.
4.175	-1.0210000000000001	0.
4.175	-1.02	0.
4.175	-1.0190000000000001	0.
4.175	-1.018	0.
4.175	-1.0170000000000001	0.
4.175	-1.016	0.
4.175	-1.0150000000000001	0.
4.175	-1.014	0.
4.175	-1.0130000000000001	0.
4.175	-1.012	0.
4.175	-1.0110000000000001	0.
4.175	-1.01	0.
4.175	-1.0090000000000001	0.
4.175	-1.008	0.
4.175	-1.0070000000000001	0.
4.175	-1.006	0.
4.175	-1.0050000000000001	0.
4.175	-1.004	0.
4.175	-1.0030000000000001	0.
4.175	-1.002	0.
4.175	-1.0010000000000001	0.
		
4.2	-1.05	0.
4.2	-1.0490000000000002	0.
4.2	-1.048	0.
4.2	-1.0470000000000002	0.
4.2	-1.046	0.
4.2	-1.0450000000000002	0.
4.2	-1.044	0.
4.2	-1.0430000000000001	0.
4.2	-1.042	0.
4.2	-1.0410000000000001	0.
4.2	-1.04	0.
4.2	-1.0390000000000001	0.
4.2	-1.038	0.
4.2	-1.0370000000000001	0.
4.2	-1.036	0.
4.2	-1.0350000000000001	0.
4.2	-1.034	0.
4.2	-1.0330000000000001	0.
4.2	-1.032	0.
4.2	-1.0310000000000001	0.
4.2	-1.03	0.
4.2	-1.0290000000000001	0.
4.2	-1.028	0.
4.2	-1.0270000000000001	0.
4.2	-1.026	0.
4.2	-1.0250000000000001	0.
4.2	-1.024	0.
4.2	-1.0230000000000001	0.
4.2	-1.022	0.
4.2	-1.0210000000000001	0.
4.2	-1.02	0.
4.2	-1.0190000000000001	0.
4.2	-1.018	0.
4.2	-1.0170000000000001	0.
4.2	-1.016	0.
4.2	-1.0150000000000001	0.
4.2	-1.014	0.
4.2	-1.0130000000000001	0.
4.2	-1.012	0.
4.2	-1.0110000000000001	0.
4.2	-1.01	0.
4.2	-1.0090000000000001	0.
4.2	-1.008	0.
4.2	-1.0070000000000001	0.
4.2	-1.006	0.
4.2	-1.0050000000000001	0.
4.2	-1.004	0.
4.2	-1.0030000000000001	0.
4.2	-1.002	0.
4.2	-1.0010000000000001	0.
		
4.225	-1.05	0.
4.225	-1.0490000000000002	0.
4.225	-1.048	0.
4.225	-1.0470000000000002	0.
4.225	-1.046	0.
4.225	-1.0450000000000002	0.
4.225	-1.044	0.
4.225	-1.0430000000000001	0.
4.225	-1.042	0.
4.225	-1.0410000000000001	0.
4.225	-1.04	0.
4.225	-1.0390000000000001	0.
4.225	-1.038	0.
4.225	-1.0370000000000001	0.
4.225	-1.036	0.
4.225	-1.0350000000000001	0.
4.225	-1.034	0.
4.225	-1.0330000000000001	0.
4.225	-1.032	0.
4.225	-1.0310000000000001	0.
4.225	-1.03	0.
4.225	-1.0290000000000001	0.
4.225	-1.028	0.
4.225	-1.0270000000000001	0.
4.225	-1.026	0.
4.225	-1.0250000000000001	0.
4.225	-1.024	0.
4.225	-1.0230000000000001	0.
4.225	-1.022	0.
4.225	-1.0210000000000001	0.
4.225	-1.02	0.
4.225	-1.0190000000000001	0.
4.225	-1.018	0.
4.225	-1.0170000000000001	0.
4.225	-1.016	0.
4.225	-1.0150000000000001	0.
4.225	-1.014	0.
4.225	-1.0130000000000001	0.
4.225	-1.012	0.
4.225	-1.0110000000000001	0.
4.225	-1.01	0.
4.225	-1.0090000000000001	0.
4.225	-1.008	0.
4.225	-1.0070000000000001	0.
4.225	-1.006	0.
4.225	-1.0050000000000001	0.
4.225	-1.004	0.
4.225	-1.0030000000000001	0.
4.225	-1.002	0.
4.225	-1.0010000000000001	0.
		
4.25	-1.05	0.
4.25	-1.0490000000000002	0.
4.25	-1.048	0.
4.25	-1.0470000000000002	0.
4.25	-1.046	0.
4.25	-1.0450000000000002	0.
4.25	-1.044	0.
4.25	-1.0430000000000001	0.
4.25	-1.042	0.
4.25	-1.0410000000000001	0.
4.25	-1.04	0.
4.25	-1.0390000000000001	0.
4.25	-1.038	0.
4.25	-1.0370000000000001	0.
4.25	-1.036	0.
4.25	-1.0350000000000001	0.
4.25	-1.034	0.
4.25	-1.0330000000000001	0.
4.25	-1.032	0.
4.25	-1.0310000000000001	0.
4.25	-1.03	0.
4.25	-1.0290000000000001	0.
4.25	-1.028	0.
4.25	-1.0270000000000001	0.
4.25	-1.026	0.
4.25	-1.0250000000000001	0.
4.25	-1.024	0.
4.25	-1.0230000000000001	0.
4.25	-1.022	0.
4.25	-1.0210000000000001	0.
4.25	-1.02	0.
4.25	-1.0190000000000001	0.
4.25	-1.018	0.
4.25	-1.0170000000000001	0.
4.25	-1.016	0.
4.25	-1.0150000000000001	0.
4.25	-1.014	0.
4.25	-1.0130000000000001	0.
4.25	-1.012	0.
4.25	-1.0110000000000001	0.
4.25	-1.01	0.
4.25	-1.0090000000000001	0.
4.25	-1.008	0.
4.25	-1.0070000000000001	0.
4.25	-1.006	0.
4.25	-1.0050000000000001	0.
4.25	-1.004	0.
4.25	-1.0030000000000001	0.
4.25	-1.002	0.
4.25	-1.0010000000000001	0.
		
4.275	-1.05	0.
4.275	-1.0490000000000002	0.
4.275	-1.048	0.
4.275	-1.0470000000000002	0.
4.275	-1.046	0.
4.275	-1.0450000000000002	0.
4.275	-1.044	0.
4.275	-1.0430000000000001	0.
4.275	-1.042	0.
4.275	-1.0410000000000001	0.
4.275	-1.04	0.
4.275	-1.0390000000000001	0.
4.275	-1.038	0.
4.275	-1.0370000000000001	0.
4.275	-1.036	0.
4.275	-1.0350000000000001	0.
4.275	-1.034	0.
4.275	-1.0330000000000001	0.
4.275	-1.032	0.
4.275	-1.0310000000000001	0.
4.275	-1.03	0.
4.275	-1.0290000000000001	0.
4.275	-1.028	0.
4.275	-1.0270000000000001	0.0001
4.275	-1.026	0.0001
4.275	-1.0250000000000001	0.0001
4.275	-1.024	0.0001
4.275	-1.0230000000000001	0.0001
4.275	-1.022	0.0001
4.275	-1.0210000000000001	0.0001
4.275	-1.02	0.0001
4.275	-1.0190000000000001	0.0001
4.275	-1.018	0.0001
4.275	-1.0170000000000001	0.0001
4.275	-1.016	0.0001
4.275	-1.0150000000000001	0.
4.275	-1.014	0.
4.275	-1.0130000000000001	0.
4.275	-1.012	0.
4.275	-1.0110000000000001	0.
4.275	-1.01	0.
4.275	-1.0090000000000001	0.
4.275	-1.008	0.
4.275	-1.0070000000000001	0.
4.275	-1.006	0.
4.275	-1.0050000000000001	0.
4.275	-1.004	0.
4.275	-1.0030000000000001	0.
4.275	-1.002	0.
4.275	-1.0010000000000001	0.
		
4.3	-1.05	0.
4.3	-1.0490000000000002	0.
4.3	-1.048	0.
4.3	-1.0470000000000002	0.
4.3	-1.046	0.
4.3	-1.0450000000000002	0.
4.3	-1.044	0.
4.3	-1.0430000000000001	0.
4.3	-1.042	0.
4.3	-1.0410000000000001	0.
4.3	-1.04	0.0001
4.3	-1.0390000000000001	0.0001
4.3	-1.038	0.0001
4.3	-1.0370000000000001	0.0001
4.3	-1.036	0.0001
4.3	-1.0350000000000001	0.0001
4.3	-1.034	0.0002
4.3	-1.0330000000000001	0.0002
4.3	-1.032	0.0002
4.3	-1.0310000000000001	0.0002
4.3	-1.03	0.0002
4.3	-1.0290000000000001	0.00030000000000000003
4.3	-1.028	0.00030000000000000003
4.3	-1.0270000000000001	0.00030000000000000003
4.3	-1.026	0.00030000000000000003
4.3	-1.0250000000000001	0.00030000000000000003
4.3	-1.024	0.0004
4.3	-1.0230000000000001	0.0004
4.3	-1.022	0.0004
4.3	-1.0210000000000001	0.0004
4.3	-1.02	0.0004
4.3	-1.0190000000000001	0.00030000000000000003
4.3	-1.018	0.00030000000000000003
4.3	-1.0170000000000001	0.00030000000000000003
4.3	-1.016	0.00030000000000000003
4.3	-1.0150000000000001	0.00030000000000000003
4.3	-1.014	0.00030000000000000003
4.3	-1.0130000000000001	0.0002
4.3	-1.012	0.0002
4.3	-1.0110000000000001	0.0002
4.3	-1.01	0.0002
4.3	-1.0090000000000001	0.0001
4.3	-1.008	0.0001
4.3	-1.0070000000000001	0.0001
4.3	-1.006	0.0001
4.3	-1.0050000000000001	0.0001
4.3	-1.004	0.0001
4.3	-1.0030000000000001	0.
4.3	-1.002	0.
4.3	-1.0010000000000001	0.
		
4.325	-1.05	0.
4.325	-1.0490000000000002	0.
4.325	-1.048	0.
4.325	-1.0470000000000002	0.0001
4.325	-1.046	0.0001
4.325	-1.0450000000000002	0.0001
4.325	-1.044	0.0001
4.325	-1.0430000000000001	0.0002
4.325	-1.042	0.0002
4.325	-1.0410000000000001	0.0002
4.325	-1.04	0.00030000000000000003
4.325	-1.0390000000000001	0.0004
4.325	-1.038	0.0004
4.325	-1.0370000000000001	0.0005
4.325	-1.036	0.0006000000000000001
4.325	-1.0350000000000001	0.0007
4.325	-1.034	0.0008
4.325	-1.0330000000000001	0.0009000000000000001
4.325	-1.032	0.0011
4.325	-1.0310000000000001	0.0012000000000000001
4.325	-1.03	0.0013000000000000002
4.325	-1.0290000000000001	0.0014
4.325	-1.028	0.0015
4.325	-1.0270000000000001	0.0016
4.325	-1.026	0.0017000000000000001
4.325	-1.0250000000000001	0.0017000000000000001
4.325	-1.024	0.0018000000000000002
4.325	-1.0230000000000001	0.0018000000000000002
4.325	-1.022	0.0018000000000000002
4.325	-1.0210000000000001	0.0018000000000000002
4.325	-1.02	0.0018000000000000002
4.325	-1.0190000000000001	0.0017000000000000001
4.325	-1.018	0.0016
4.325	-1.0170000000000001	0.0015
4.325	-1.016	0.0014
4.325	-1.0150000000000001	0.0013000000000000002
4.325	-1.014	0.0012000000000000001
4.325	-1.0130000000000001	0.0011
4.325	-1.012	0.001
4.325	-1.0110000000000001	0.0009000000000000001
4.325	-1.01	0.0008
4.325	-1.0090000000000001	0.0007
4.325	-1.008	0.0006000000000000001
4.325	-1.0070000000000001	0.0005
4.325	-1.006	0.0004
4.325	-1.0050000000000001	0.00030000000000000003
4.325	-1.004	0.00030000000000000003
4.325	-1.0030000000000001	0.0002
4.325	-1.002	0.0002
4.325	-1.0010000000000001	0.0001
		
4.35	-1.05	0.0001
4.35	-1.0490000000000002	0.0001
4.35	-1.048	0.0002
4.35	-1.0470000000000002	0.0002
4.35	-1.046	0.00030000000000000003
4.35	-1.0450000000000002	0.0004
4.35	-1.044	0.0006000000000000001
4.35	-1.0430000000000001	0.0007
4.35	-1.042	0.0009000000000000001
4.35	-1.0410000000000001	0.0011
4.35	-1.04	0.0014
4.35	-1.0390000000000001	0.0016
4.35	-1.038	0.002
4.35	-1.0370000000000001	0.0023
4.35	-1.036	0.0027
4.35	-1.0350000000000001	0.0032
4.35	-1.034	0.0036000000000000003
4.35	-1.0330000000000001	0.0041
4.35	-1.032	0.0046
4.35	-1.0310000000000001	0.0051
4.35	-1.03	0.0055000000000000005
4.35	-1.0290000000000001	0.006
4.35	-1.028	0.0064
4.35	-1.0270000000000001	0.0068000000000000005
4.35	-1.026	0.0071
4.35	-1.0250000000000001	0.0073
4.35	-1.024	0.0074
4.35	-1.0230000000000001	0.007500000000000001
4.35	-1.022	0.007500000000000001
4.35	-1.0210000000000001	0.0074
4.35	-1.02	0.007200000000000001
4.35	-1.0190000000000001	0.006900000000000001
4.35	-1.018	0.0066
4.35	-1.0170000000000001	0.006200000000000001
4.35	-1.016	0.0058000000000000005
4.35	-1.0150000000000001	0.0053
4.35	-1.014	0.0048000000000000004
4.35	-1.0130000000000001	0.0043
4.35	-1.012	0.0038
4.35	-1.0110000000000001	0.0034000000000000002
4.35	-1.01	0.0029000000000000002
4.35	-1.0090000000000001	0.0025
4.35	-1.008	0.0021000000000000003
4.35	-1.0070000000000001	0.0018000000000000002
4.35	-1.006	0.0015
4.35	-1.0050000000000001	0.0012000000000000001
4.35	-1.004	0.001
4.35	-1.0030000000000001	0.0008
4.35	-1.002	0.0006000000000000001
4.35	-1.0010000000000001	0.0005
		
4.375	-1.05	0.0004
4.375	-1.0490000000000002	0.0005
4.375	-1.048	0.0007
4.375	-1.0470000000000002	0.0009000000000000001
4.375	-1.046	0.0012000000000000001
4.375	-1.0450000000000002	0.0016
4.375	-1.044	0.0021000000000000003
4.375	-1.0430000000000001	0.0026000000000000003
4.375	-1.042	0.0033
4.375	-1.0410000000000001	0.0041
4.375	-1.04	0.005
4.375	-1.0390000000000001	0.006
4.375	-1.038	0.007200000000000001
4.375	-1.0370000000000001	0.0085
4.375	-1.036	0.0099
4.375	-1.0350000000000001	0.0114
4.375	-1.034	0.013000000000000001
4.375	-1.0330000000000001	0.0146
4.375	-1.032	0.016300000000000002
4.375	-1.0310000000000001	0.0179
4.375	-1.03	0.0195
4.375	-1.0290000000000001	0.021
4.375	-1.028	0.0223
4.375	-1.0270000000000001	0.0234
4.375	-1.026	0.024300000000000002
4.375	-1.0250000000000001	0.025
4.375	-1.024	0.025400000000000002
4.375	-1.0230000000000001	0.025500000000000002
4.375	-1.022	0.0253
4.375	-1.0210000000000001	0.024800000000000003
4.375	-1.02	0.024
4.375	-1.0190000000000001	0.023
4.375	-1.018	0.0218
4.375	-1.0170000000000001	0.0205
4.375	-1.016	0.0189
4.375	-1.0150000000000001	0.0173
4.375	-1.014	0.015700000000000002
4.375	-1.0130000000000001	0.014
4.375	-1.012	0.012400000000000001
4.375	-1.0110000000000001	0.0108
4.375	-1.01	0.009300000000000001
4.375	-1.0090000000000001	0.0079
4.375	-1.008	0.0067
4.375	-1.0070000000000001	0.0056
4.375	-1.006	0.0046
4.375	-1.0050000000000001	0.0037
4.375	-1.004	0.003
4.375	-1.0030000000000001	0.0023
4.375	-1.002	0.0018000000000000002
4.375	-1.0010000000000001	0.0014
		
4.4	-1.05	0.0012000000000000001
4.4	-1.0490000000000002	0.0016
4.4	-1.048	0.0022
4.4	-1.0470000000000002	0.0029000000000000002
4.4	-1.046	0.0038
4.4	-1.0450000000000002	0.005
4.4	-1.044	0.0064
4.4	-1.0430000000000001	0.008
4.4	-1.042	0.010100000000000001
4.4	-1.0410000000000001	0.012400000000000001
4.4	-1.04	0.0151
4.4	-1.0390000000000001	0.0182
4.4	-1.038	0.0216
4.4	-1.0370000000000001	0.025400000000000002
4.4	-1.036	0.029500000000000002
4.4	-1.0350000000000001	0.0339
4.4	-1.034	0.038400000000000004
4.4	-1.0330000000000001	0.0431
4.4	-1.032	0.0477
4.4	-1.0310000000000001	0.0522
4.4	-1.03	0.056600000000000004
4.4	-1.0290000000000001	0.060500000000000005
4.4	-1.028	0.0641
4.4	-1.0270000000000001	0.067
4.4	-1.026	0.0693
4.4	-1.0250000000000001	0.0708
4.4	-1.024	0.0716
4.4	-1.0230000000000001	0.07150000000000001
4.4	-1.022	0.07060000000000001
4.4	-1.0210000000000001	0.069
4.4	-1.02	0.0666
4.4	-1.0190000000000001	0.0635
4.4	-1.018	0.0599
4.4	-1.0170000000000001	0.0558
4.4	-1.016	0.0514
4.4	-1.0150000000000001	0.0468
4.4	-1.014	0.042100000000000005
4.4	-1.0130000000000001	0.0375
4.4	-1.012	0.0329
4.4	-1.0110000000000001	0.0286
4.4	-1.01	0.0245
4.4	-1.0090000000000001	0.020800000000000003
4.4	-1.008	0.017400000000000002
4.4	-1.0070000000000001	0.014400000000000001
4.4	-1.006	0.0118
4.4	-1.0050000000000001	0.0095
4.4	-1.004	0.0076
4.4	-1.0030000000000001	0.0059
4.4	-1.002	0.0046
4.4	-1.0010000000000001	0.0035
		
4.425	-1.05	0.003
4.425	-1.0490000000000002	0.0041
4.425	-1.048	0.0055000000000000005
4.425	-1.0470000000000002	0.0074
4.425	-1.046	0.0097
4.425	-1.0450000000000002	0.0125
4.425	-1.044	0.016
4.425	-1.0430000000000001	0.020200000000000003
4.425	-1.042	0.0251
4.425	-1.0410000000000001	0.0309
4.425	-1.04	0.0376
4.425	-1.0390000000000001	0.0451
4.425	-1.038	0.0534
4.425	-1.0370000000000001	0.0626
4.425	-1.036	0.0724
4.425	-1.0350000000000001	0.0828
4.425	-1.034	0.0935
4.425	-1.0330000000000001	0.10450000000000001
4.425	-1.032	0.1153
4.425	-1.0310000000000001	0.1258
4.425	-1.03	0.1356
4.425	-1.0290000000000001	0.1446
4.425	-1.028	0.15230000000000002
4.425	-1.0270000000000001	0.15860000000000002
4.425	-1.026	0.1633
4.425	-1.0250000000000001	0.16620000000000001
4.425	-1.024	0.16720000000000002
4.425	-1.0230000000000001	0.1663
4.425	-1.022	0.16340000000000002
4.425	-1.0210000000000001	0.1588
4.425	-1.02	0.1525
4.425	-1.0190000000000001	0.1448
4.425	-1.018	0.1359
4.425	-1.0170000000000001	0.126
4.425	-1.016	0.1155
4.425	-1.0150000000000001	0.1046
4.425	-1.014	0.0936
4.425	-1.0130000000000001	0.0828
4.425	-1.012	0.0724
4.425	-1.0110000000000001	0.0625
4.425	-1.01	0.0533
4.425	-1.0090000000000001	0.0449
4.425	-1.008	0.0374
4.425	-1.0070000000000001	0.0307
4.425	-1.006	0.024900000000000002
4.425	-1.0050000000000001	0.02
4.425	-1.004	0.0158
4.425	-1.0030000000000001	0.012400000000000001
4.425	-1.002	0.0095
4.425	-1.0010000000000001	0.0073
		
4.45	-1.05	0.0063
4.45	-1.0490000000000002	0.008700000000000001
4.45	-1.048	0.011600000000000001
4.45	-1.0470000000000002	0.0154
4.45	-1.046	0.020200000000000003
4.45	-1.0450000000000002	0.0261
4.45	-1.044	0.0333
4.45	-1.0430000000000001	0.0419
4.45	-1.042	0.052000000000000005
4.45	-1.0410000000000001	0.06380000000000001
4.45	-1.04	0.0772
4.45	-1.0390000000000001	0.09240000000000001
4.45	-1.038	0.1091
4.45	-1.0370000000000001	0.1274
4.45	-1.036	0.1469
4.45	-1.0350000000000001	0.16740000000000002
4.45	-1.034	0.1885
4.45	-1.0330000000000001	0.2097
4.45	-1.032	0.2306
4.45	-1.0310000000000001	0.2506
4.45	-1.03	0.2692
4.45	-1.0290000000000001	0.2858
4.45	-1.028	0.2999
4.45	-1.0270000000000001	0.311
4.45	-1.026	0.3189
4.45	-1.0250000000000001	0.3231
4.45	-1.024	0.3236
4.45	-1.0230000000000001	0.32030000000000003
4.45	-1.022	0.3134
4.45	-1.0210000000000001	0.30310000000000004
4.45	-1.02	0.2897
4.45	-1.0190000000000001	0.2736
4.45	-1.018	0.2554
4.45	-1.0170000000000001	0.2356
4.45	-1.016	0.21480000000000002
4.45	-1.0150000000000001	0.1935
4.45	-1.014	0.17220000000000002
4.45	-1.0130000000000001	0.1514
4.45	-1.012	0.1315
4.45	-1.0110000000000001	0.1129
4.45	-1.01	0.09570000000000001
4.45	-1.0090000000000001	0.0801
4.45	-1.008	0.06620000000000001
4.45	-1.0070000000000001	0.054
4.45	-1.006	0.0436
4.45	-1.0050000000000001	0.0347
4.45	-1.004	0.027200000000000002
4.45	-1.0030000000000001	0.0211
4.45	-1.002	0.0161
4.45	-1.0010000000000001	0.0122
		
4.475	-1.05	0.0122
4.475	-1.0490000000000002	0.0165
4.475	-1.048	0.0219
4.475	-1.0470000000000002	0.0287
4.475	-1.046	0.0371
4.475	-1.0450000000000002	0.0475
4.475	-1.044	0.0599
4.475	-1.0430000000000001	0.0747
4.475	-1.042	0.092
4.475	-1.0410000000000001	0.1119
4.475	-1.04	0.1345
4.475	-1.0390000000000001	0.1597
4.475	-1.038	0.1874
4.475	-1.0370000000000001	0.21730000000000002
4.475	-1.036	0.249
4.475	-1.0350000000000001	0.28200000000000003
4.475	-1.034	0.3156
4.475	-1.0330000000000001	0.3491
4.475	-1.032	0.38170000000000004
4.475	-1.0310000000000001	0.4126
4.475	-1.03	0.44070000000000004
4.475	-1.0290000000000001	0.46540000000000004
4.475	-1.028	0.4858
4.475	-1.0270000000000001	0.5013000000000001
4.475	-1.026	0.5113
4.475	-1.0250000000000001	0.5155000000000001
4.475	-1.024	0.5138
4.475	-1.0230000000000001	0.5061
4.475	-1.022	0.4927
4.475	-1.0210000000000001	0.4742
4.475	-1.02	0.451
4.475	-1.0190000000000001	0.4239
4.475	-1.018	0.3937
4.475	-1.0170000000000001	0.3613
4.475	-1.016	0.3277
4.475	-1.0150000000000001	0.2936
4.475	-1.014	0.2599
4.475	-1.0130000000000001	0.2273
4.475	-1.012	0.1963
4.475	-1.0110000000000001	0.1675
4.475	-1.01	0.1411
4.475	-1.0090000000000001	0.1174
4.475	-1.008	0.0964
4.475	-1.0070000000000001	0.0781
4.475	-1.006	0.0625
4.475	-1.0050000000000001	0.0494
4.475	-1.004	0.0385
4.475	-1.0030000000000001	0.0296
4.475	-1.002	0.0224
4.475	-1.0010000000000001	0.016800000000000002
		
4.5	-1.05	0.019
4.5	-1.0490000000000002	0.0253
4.5	-1.048	0.0333
4.5	-1.0470000000000002	0.043300000000000005
4.5	-1.046	0.055600000000000004
4.5	-1.0450000000000002	0.07050000000000001
4.5	-1.044	0.0883
4.5	-1.0430000000000001	0.10930000000000001
4.5	-1.042	0.1337
4.5	-1.0410000000000001	0.1615
4.5	-1.04	0.1928
4.5	-1.0390000000000001	0.22760000000000002
4.5	-1.038	0.2654
4.5	-1.0370000000000001	0.3059
4.5	-1.036	0.34850000000000003
4.5	-1.0350000000000001	0.3925
4.5	-1.034	0.4368
4.5	-1.0330000000000001	0.4807
4.5	-1.032	0.5228
4.5	-1.0310000000000001	0.5621
4.5	-1.03	0.5975
4.5	-1.0290000000000001	0.6278
4.5	-1.028	0.6522
4.5	-1.0270000000000001	0.6697000000000001
4.5	-1.026	0.6799000000000001
4.5	-1.0250000000000001	0.6823
4.5	-1.024	0.6769000000000001
4.5	-1.0230000000000001	0.6638000000000001
4.5	-1.022	0.6434000000000001
4.5	-1.0210000000000001	0.6164000000000001
4.5	-1.02	0.5837
4.5	-1.0190000000000001	0.5463
4.5	-1.018	0.5053
4.5	-1.0170000000000001	0.46180000000000004
4.5	-1.016	0.4171
4.5	-1.0150000000000001	0.37220000000000003
4.5	-1.014	0.3281
4.5	-1.0130000000000001	0.2858
4.5	-1.012	0.2459
4.5	-1.0110000000000001	0.20900000000000002
4.5	-1.01	0.1754
4.5	-1.0090000000000001	0.1453
4.5	-1.008	0.1189
4.5	-1.0070000000000001	0.0961
4.5	-1.006	0.0766
4.5	-1.0050000000000001	0.0603
4.5	-1.004	0.0468
4.5	-1.0030000000000001	0.0359
4.5	-1.002	0.027100000000000003
4.5	-1.0010000000000001	0.020200000000000003
		
4.525	-1.05	0.0238
4.525	-1.0490000000000002	0.0315
4.525	-1.048	0.0413
4.525	-1.0470000000000002	0.0533
4.525	-1.046	0.06810000000000001
4.525	-1.0450000000000002	0.0858
4.525	-1.044	0.10690000000000001
4.525	-1.0430000000000001	0.1316
4.525	-1.042	0.16010000000000002
4.525	-1.0410000000000001	0.1923
4.525	-1.04	0.22840000000000002
4.525	-1.0390000000000001	0.2681
4.525	-1.038	0.3111
4.525	-1.0370000000000001	0.3568
4.525	-1.036	0.40440000000000004
4.525	-1.0350000000000001	0.4531
4.525	-1.034	0.5019
4.525	-1.0330000000000001	0.5496
4.525	-1.032	0.595
4.525	-1.0310000000000001	0.6367
4.525	-1.03	0.6736000000000001
4.525	-1.0290000000000001	0.7045
4.525	-1.028	0.7285
4.525	-1.0270000000000001	0.7447
4.525	-1.026	0.7526
4.525	-1.0250000000000001	0.7518
4.525	-1.024	0.7425
4.525	-1.0230000000000001	0.7249
4.525	-1.022	0.6995
4.525	-1.0210000000000001	0.6673
4.525	-1.02	0.6291
4.525	-1.0190000000000001	0.5862
4.525	-1.018	0.5398000000000001
4.525	-1.0170000000000001	0.4912
4.525	-1.016	0.44170000000000004
4.525	-1.0150000000000001	0.3925
4.525	-1.014	0.3446
4.525	-1.0130000000000001	0.2988
4.525	-1.012	0.256
4.525	-1.0110000000000001	0.2167
4.525	-1.01	0.1811
4.525	-1.0090000000000001	0.1495
4.525	-1.008	0.1218
4.525	-1.0070000000000001	0.098
4.525	-1.006	0.07780000000000001
4.525	-1.0050000000000001	0.061000000000000006
4.525	-1.004	0.0472
4.525	-1.0030000000000001	0.0361
4.525	-1.002	0.027200000000000002
4.525	-1.0010000000000001	0.020200000000000003
		
4.55	-1.05	0.0244
4.55	-1.0490000000000002	0.0322
4.55	-1.048	0.042
4.55	-1.0470000000000002	0.054
4.55	-1.046	0.06860000000000001
4.55	-1.0450000000000002	0.0862
4.55	-1.044	0.10690000000000001
4.55	-1.0430000000000001	0.13090000000000002
4.55	-1.042	0.1585
4.55	-1.0410000000000001	0.18960000000000002
4.55	-1.04	0.2242
4.55	-1.0390000000000001	0.262
4.55	-1.038	0.30260000000000004
4.55	-1.0370000000000001	0.34550000000000003
4.55	-1.036	0.3899
4.55	-1.0350000000000001	0.4349
4.55	-1.034	0.4796
4.55	-1.0330000000000001	0.5229
4.55	-1.032	0.5636
4.55	-1.0310000000000001	0.6005
4.55	-1.03	0.6325000000000001
4.55	-1.0290000000000001	0.6586000000000001
4.55	-1.028	0.678
4.55	-1.0270000000000001	0.6900000000000001
4.55	-1.026	0.6943
4.55	-1.0250000000000001	0.6905
4.55	-1.024	0.6789000000000001
4.55	-1.0230000000000001	0.6599
4.55	-1.022	0.634
4.55	-1.0210000000000001	0.6021000000000001
4.55	-1.02	0.5651
4.55	-1.0190000000000001	0.5242
4.55	-1.018	0.4806
4.55	-1.0170000000000001	0.4353
4.55	-1.016	0.38970000000000005
4.55	-1.0150000000000001	0.3447
4.55	-1.014	0.3012
4.55	-1.0130000000000001	0.26
4.55	-1.012	0.2218
4.55	-1.0110000000000001	0.18680000000000002
4.55	-1.01	0.1554
4.55	-1.0090000000000001	0.1277
4.55	-1.008	0.10360000000000001
4.55	-1.0070000000000001	0.083
4.55	-1.006	0.0656
4.55	-1.0050000000000001	0.0512
4.55	-1.004	0.039400000000000004
4.55	-1.0030000000000001	0.030000000000000002
4.55	-1.002	0.022500000000000003
4.55	-1.0010000000000001	0.0166
		
4.575	-1.05	0.0206
4.575	-1.0490000000000002	0.027100000000000003
4.575	-1.048	0.0352
4.575	-1.0470000000000002	0.0451
4.575	-1.046	0.0572
4.575	-1.0450000000000002	0.07150000000000001
4.575	-1.044	0.0884
4.575	-1.0430000000000001	0.10790000000000001
4.575	-1.042	0.1302
4.575	-1.0410000000000001	0.1552
4.575	-1.04	0.18280000000000002
4.575	-1.0390000000000001	0.21280000000000002
4.575	-1.038	0.24480000000000002
4.575	-1.0370000000000001	0.27840000000000004
4.575	-1.036	0.3129
4.575	-1.0350000000000001	0.3477
4.575	-1.034	0.3819
4.575	-1.0330000000000001	0.4146
4.575	-1.032	0.445
4.575	-1.0310000000000001	0.4722
4.575	-1.03	0.4953
4.575	-1.0290000000000001	0.5136000000000001
4.575	-1.028	0.5265000000000001
4.575	-1.0270000000000001	0.5335
4.575	-1.026	0.5344
4.575	-1.0250000000000001	0.5292
4.575	-1.024	0.5181
4.575	-1.0230000000000001	0.5013000000000001
4.575	-1.022	0.47940000000000005
4.575	-1.0210000000000001	0.45320000000000005
4.575	-1.02	0.4234
4.575	-1.0190000000000001	0.391
4.575	-1.018	0.3567
4.575	-1.0170000000000001	0.3216
4.575	-1.016	0.28650000000000003
4.575	-1.0150000000000001	0.25220000000000004
4.575	-1.014	0.21930000000000002
4.575	-1.0130000000000001	0.1884
4.575	-1.012	0.15990000000000001
4.575	-1.0110000000000001	0.134
4.575	-1.01	0.1109
4.575	-1.0090000000000001	0.0906
4.575	-1.008	0.0731
4.575	-1.0070000000000001	0.0582
4.575	-1.006	0.0458
4.575	-1.0050000000000001	0.0356
4.575	-1.004	0.027200000000000002
4.575	-1.0030000000000001	0.0206
4.575	-1.002	0.0154
4.575	-1.0010000000000001	0.011300000000000001
		
4.6	-1.05	0.0143
4.6	-1.0490000000000002	0.0188
4.6	-1.048	0.0244
4.6	-1.0470000000000002	0.031200000000000002
4.6	-1.046	0.0395
4.6	-1.0450000000000002	0.0492
4.6	-1.044	0.060700000000000004
4.6	-1.0430000000000001	0.07390000000000001
4.6	-1.042	0.0889
4.6	-1.0410000000000001	0.1056
4.6	-1.04	0.124
4.6	-1.0390000000000001	0.1439
4.6	-1.038	0.165
4.6	-1.0370000000000001	0.187
4.6	-1.036	0.2094
4.6	-1.0350000000000001	0.2318
4.6	-1.034	0.25370000000000004
4.6	-1.0330000000000001	0.27440000000000003
4.6	-1.032	0.2933
4.6	-1.0310000000000001	0.31
4.6	-1.03	0.3239
4.6	-1.0290000000000001	0.3345
4.6	-1.028	0.3415
4.6	-1.0270000000000001	0.3446
4.6	-1.026	0.3437
4.6	-1.0250000000000001	0.33890000000000003
4.6	-1.024	0.3302
4.6	-1.0230000000000001	0.3181
4.6	-1.022	0.3028
4.6	-1.0210000000000001	0.2849
4.6	-1.02	0.2649
4.6	-1.0190000000000001	0.2434
4.6	-1.018	0.221
4.6	-1.0170000000000001	0.19820000000000002
4.6	-1.016	0.1757
4.6	-1.0150000000000001	0.15380000000000002
4.6	-1.014	0.1331
4.6	-1.0130000000000001	0.11370000000000001
4.6	-1.012	0.0959
4.6	-1.0110000000000001	0.0799
4.6	-1.01	0.06570000000000001
4.6	-1.0090000000000001	0.0534
4.6	-1.008	0.042800000000000005
4.6	-1.0070000000000001	0.0339
4.6	-1.006	0.026500000000000003
4.6	-1.0050000000000001	0.0204
4.6	-1.004	0.0155
4.6	-1.0030000000000001	0.0117
4.6	-1.002	0.0086
4.6	-1.0010000000000001	0.0063
		
4.625	-1.05	0.0082
4.625	-1.0490000000000002	0.0108
4.625	-1.048	0.014
4.625	-1.0470000000000002	0.0179
4.625	-1.046	0.022600000000000002
4.625	-1.0450000000000002	0.028200000000000003
4.625	-1.044	0.0347
4.625	-1.0430000000000001	0.042100000000000005
4.625	-1.042	0.0505
4.625	-1.0410000000000001	0.0599
4.625	-1.04	0.0702
4.625	-1.0390000000000001	0.08120000000000001
4.625	-1.038	0.09280000000000001
4.625	-1.0370000000000001	0.1048
4.625	-1.036	0.117
4.625	-1.0350000000000001	0.1291
4.625	-1.034	0.1408
4.625	-1.0330000000000001	0.15180000000000002
4.625	-1.032	0.1617
4.625	-1.0310000000000001	0.17020000000000002
4.625	-1.03	0.1771
4.625	-1.0290000000000001	0.1822
4.625	-1.028	0.1852
4.625	-1.0270000000000001	0.18610000000000002
4.625	-1.026	0.18480000000000002
4.625	-1.0250000000000001	0.1814
4.625	-1.024	0.17600000000000002
4.625	-1.0230000000000001	0.16870000000000002
4.625	-1.022	0.15990000000000001
4.625	-1.0210000000000001	0.1497
4.625	-1.02	0.1385
4.625	-1.0190000000000001	0.12660000000000002
4.625	-1.018	0.1143
4.625	-1.0170000000000001	0.10200000000000001
4.625	-1.016	0.08990000000000001
4.625	-1.0150000000000001	0.0782
4.625	-1.014	0.0673
4.625	-1.0130000000000001	0.057100000000000005
4.625	-1.012	0.047900000000000005
4.625	-1.0110000000000001	0.0396
4.625	-1.01	0.0324
4.625	-1.0090000000000001	0.0261
4.625	-1.008	0.020800000000000003
4.625	-1.0070000000000001	0.0164
4.625	-1.006	0.012700000000000001
4.625	-1.0050000000000001	0.0097
4.625	-1.004	0.0073
4.625	-1.0030000000000001	0.0054
4.625	-1.002	0.004
4.625	-1.0010000000000001	0.0029000000000000002
		
4.65	-1.05	0.0043
4.65	-1.0490000000000002	0.0055000000000000005
4.65	-1.048	0.0071
4.65	-1.0470000000000002	0.009000000000000001
4.65	-1.046	0.0112
4.65	-1.0450000000000002	0.013900000000000001
4.65	-1.044	0.017
4.65	-1.0430000000000001	0.0205
4.65	-1.042	0.0244
4.65	-1.0410000000000001	0.028800000000000003
4.65	-1.04	0.0335
4.65	-1.0390000000000001	0.0386
4.65	-1.038	0.0439
4.65	-1.0370000000000001	0.049300000000000004
4.65	-1.036	0.054700000000000006
4.65	-1.0350000000000001	0.0601
4.65	-1.034	0.06520000000000001
4.65	-1.0330000000000001	0.0699
4.65	-1.032	0.0742
4.65	-1.0310000000000001	0.0777
4.65	-1.03	0.0805
4.65	-1.0290000000000001	0.0824
4.65	-1.028	0.0834
4.65	-1.0270000000000001	0.0834
4.65	-1.026	0.0825
4.65	-1.0250000000000001	0.0806
4.65	-1.024	0.07780000000000001
4.65	-1.0230000000000001	0.0743
4.65	-1.022	0.07
4.65	-1.0210000000000001	0.0653
4.65	-1.02	0.0601
4.65	-1.0190000000000001	0.0546
4.65	-1.018	0.049100000000000005
4.65	-1.0170000000000001	0.0436
4.65	-1.016	0.038200000000000005
4.65	-1.0150000000000001	0.033100000000000004
4.65	-1.014	0.028300000000000002
4.65	-1.0130000000000001	0.0239
4.65	-1.012	0.0199
4.65	-1.0110000000000001	0.016300000000000002
4.65	-1.01	0.013300000000000001
4.65	-1.0090000000000001	0.0106
4.65	-1.008	0.008400000000000001
4.65	-1.0070000000000001	0.006500000000000001
4.65	-1.006	0.005
4.65	-1.0050000000000001	0.0038
4.65	-1.004	0.0028
4.65	-1.0030000000000001	0.0021000000000000003
4.65	-1.002	0.0015
4.65	-1.0010000000000001	0.0011
		
4.675	-1.05	0.0018000000000000002
4.675	-1.0490000000000002	0.0023
4.675	-1.048	0.003
4.675	-1.0470000000000002	0.0037
4.675	-1.046	0.0047
4.675	-1.0450000000000002	0.0057
4.675	-1.044	0.006900000000000001
4.675	-1.0430000000000001	0.0083
4.675	-1.042	0.0099
4.675	-1.0410000000000001	0.0115
4.675	-1.04	0.0134
4.675	-1.0390000000000001	0.015300000000000001
4.675	-1.038	0.0173
4.675	-1.0370000000000001	0.0193
4.675	-1.036	0.021400000000000002
4.675	-1.0350000000000001	0.0234
4.675	-1.034	0.0252
4.675	-1.0330000000000001	0.0269
4.675	-1.032	0.0284
4.675	-1.0310000000000001	0.0297
4.675	-1.03	0.030600000000000002
4.675	-1.0290000000000001	0.031200000000000002
4.675	-1.028	0.031400000000000004
4.675	-1.0270000000000001	0.0313
4.675	-1.026	0.0308
4.675	-1.0250000000000001	0.030000000000000002
4.675	-1.024	0.028900000000000002
4.675	-1.0230000000000001	0.0274
4.675	-1.022	0.0258
4.675	-1.0210000000000001	0.0239
4.675	-1.02	0.0219
4.675	-1.0190000000000001	0.0199
4.675	-1.018	0.0178
4.675	-1.0170000000000001	0.015700000000000002
4.675	-1.016	0.013800000000000002
4.675	-1.0150000000000001	0.0119
4.675	-1.014	0.010100000000000001
4.675	-1.0130000000000001	0.0085
4.675	-1.012	0.0071
4.675	-1.0110000000000001	0.0058000000000000005
4.675	-1.01	0.0047
4.675	-1.0090000000000001	0.0037
4.675	-1.008	0.003
4.675	-1.0070000000000001	0.0023
4.675	-1.006	0.0018000000000000002
4.675	-1.0050000000000001	0.0013000000000000002
4.675	-1.004	0.001
4.675	-1.0030000000000001	0.0007
4.675	-1.002	0.0005
4.675	-1.0010000000000001	0.0004
		
4.7	-1.05	0.0006000000000000001
4.7	-1.0490000000000002	0.0008
4.7	-1.048	0.001
4.7	-1.0470000000000002	0.0013000000000000002
4.7	-1.046	0.0016
4.7	-1.0450000000000002	0.002
4.7	-1.044	0.0024000000000000002
4.7	-1.0430000000000001	0.0028
4.7	-1.042	0.0033
4.7	-1.0410000000000001	0.0039000000000000003
4.7	-1.04	0.0045000000000000005
4.7	-1.0390000000000001	0.0051
4.7	-1.038	0.0057
4.7	-1.0370000000000001	0.0064
4.7	-1.036	0.007
4.7	-1.0350000000000001	0.0076
4.7	-1.034	0.0082
4.7	-1.0330000000000001	0.008700000000000001
4.7	-1.032	0.0091
4.7	-1.0310000000000001	0.0095
4.7	-1.03	0.0098
4.7	-1.0290000000000001	0.0099
4.7	-1.028	0.0099
4.7	-1.0270000000000001	0.0099
4.7	-1.026	0.0097
4.7	-1.0250000000000001	0.0094
4.7	-1.024	0.009000000000000001
4.7	-1.0230000000000001	0.0085
4.7	-1.022	0.008
4.7	-1.0210000000000001	0.0074
4.7	-1.02	0.0067
4.7	-1.0190000000000001	0.0061
4.7	-1.018	0.0054
4.7	-1.0170000000000001	0.0048000000000000004
4.7	-1.016	0.004200000000000001
4.7	-1.0150000000000001	0.0036000000000000003
4.7	-1.014	0.003
4.7	-1.0130000000000001	0.0025
4.7	-1.012	0.0021000000000000003
4.7	-1.0110000000000001	0.0017000000000000001
4.7	-1.01	0.0014
4.7	-1.0090000000000001	0.0011
4.7	-1.008	0.0009000000000000001
4.7	-1.0070000000000001	0.0007
4.7	-1.006	0.0005
4.7	-1.0050000000000001	0.0004
4.7	-1.004	0.00030000000000000003
4.7	-1.0030000000000001	0.0002
4.7	-1.002	0.0002
4.7	-1.0010000000000001	0.0001
		
4.725	-1.05	0.0002
4.725	-1.0490000000000002	0.0002
4.725	-1.048	0.00030000000000000003
4.725	-1.0470000000000002	0.0004
4.725	-1.046	0.0005
4.725	-1.0450000000000002	0.0006000000000000001
4.725	-1.044	0.0007
4.725	-1.0430000000000001	0.0008
4.725	-1.042	0.0009000000000000001
4.725	-1.0410000000000001	0.0011
4.725	-1.04	0.0012000000000000001
4.725	-1.0390000000000001	0.0014
4.725	-1.038	0.0016
4.725	-1.0370000000000001	0.0018000000000000002
4.725	-1.036	0.0019
4.725	-1.0350000000000001	0.0021000000000000003
4.725	-1.034	0.0022
4.725	-1.0330000000000001	0.0024000000000000002
4.725	-1.032	0.0025
4.725	-1.0310000000000001	0.0026000000000000003
4.725	-1.03	0.0026000000000000003
4.725	-1.0290000000000001	0.0026000000000000003
4.725	-1.028	0.0026000000000000003
4.725	-1.0270000000000001	0.0026000000000000003
4.725	-1.026	0.0026000000000000003
4.725	-1.0250000000000001	0.0025
4.725	-1.024	0.0024000000000000002
4.725	-1.0230000000000001	0.0022
4.725	-1.022	0.0021000000000000003
4.725	-1.0210000000000001	0.0019
4.725	-1.02	0.0017000000000000001
4.725	-1.0190000000000001	0.0016
4.725	-1.018	0.0014
4.725	-1.0170000000000001	0.0012000000000000001
4.725	-1.016	0.0011
4.725	-1.0150000000000001	0.0009000000000000001
4.725	-1.014	0.0008
4.725	-1.0130000000000001	0.0006000000000000001
4.725	-1.012	0.0005
4.725	-1.0110000000000001	0.0004
4.725	-1.01	0.00030000000000000003
4.725	-1.0090000000000001	0.00030000000000000003
4.725	-1.008	0.0002
4.725	-1.0070000000000001	0.0002
4.725	-1.006	0.0001
4.725	-1.0050000000000001	0.0001
4.725	-1.004	0.0001
4.725	-1.0030000000000001	0.0001
4.725	-1.002	0.
4.725	-1.0010000000000001	0.
		
4.75	-1.05	0.
4.75	-1.0490000000000002	0.0001
4.75	-1.048	0.0001
4.75	-1.0470000000000002	0.0001
4.75	-1.046	0.0001
4.75	-1.0450000000000002	0.0001
4.75	-1.044	0.0002
4.75	-1.0430000000000001	0.0002
4.75	-1.042	0.0002
4.75	-1.0410000000000001	0.00030000000000000003
4.75	-1.04	0.00030000000000000003
4.75	-1.0390000000000001	0.00030000000000000003
4.75	-1.038	0.0004
4.75	-1.0370000000000001	0.0004
4.75	-1.036	0.0004
4.75	-1.0350000000000001	0.0005
4.75	-1.034	0.0005
4.75	-1.0330000000000001	0.0005
4.75	-1.032	0.0006000000000000001
4.75	-1.0310000000000001	0.0006000000000000001
4.75	-1.03	0.0006000000000000001
4.75	-1.0290000000000001	0.0006000000000000001
4.75	-1.028	0.0006000000000000001
4.75	-1.0270000000000001	0.0006000000000000001
4.75	-1.026	0.0006000000000000001
4.75	-1.0250000000000001	0.0005
4.75	-1.024	0.0005
4.75	-1.0230000000000001	0.0005
4.75	-1.022	0.0005
4.75	-1.0210000000000001	0.0004
4.75	-1.02	0.0004
4.75	-1.0190000000000001	0.00030000000000000003
4.75	-1.018	0.00030000000000000003
4.75	-1.0170000000000001	0.00030000000000000003
4.75	-1.016	0.0002
4.75	-1.0150000000000001	0.0002
4.75	-1.014	0.0002
4.75	-1.0130000000000001	0.0001
4.75	-1.012	0.0001
4.75	-1.0110000000000001	0.0001
4.75	-1.01	0.0001
4.75	-1.0090000000000001	0.0001
4.75	-1.008	0.
4.75	-1.0070000000000001	0.
4.75	-1.006	0.
4.75	-1.0050000000000001	0.
4.75	-1.004	0.
4.75	-1.0030000000000001	0.
4.75	-1.002	0.
4.75	-1.0010000000000001	0.
		
4.775	-1.05	0.
4.775	-1.0490000000000002	0.
4.775	-1.048	0.
4.775	-1.0470000000000002	0.
4.775	-1.046	0.
4.775	-1.0450000000000002	0.
4.775	-1.044	0.
4.775	-1.0430000000000001	0.
4.775	-1.042	0.
4.775	-1.0410000000000001	0.0001
4.775	-1.04	0.0001
4.775	-1.0390000000000001	0.0001
4.775	-1.038	0.0001
4.775	-1.0370000000000001	0.0001
4.775	-1.036	0.0001
4.775	-1.0350000000000001	0.0001
4.775	-1.034	0.0001
4.775	-1.0330000000000001	0.0001
4.775	-1.032	0.0001
4.775	-1.0310000000000001	0.0001
4.775	-1.03	0.0001
4.775	-1.0290000000000001	0.0001
4.775	-1.028	0.0001
4.775	-1.0270000000000001	0.0001
4.775	-1.026	0.0001
4.775	-1.0250000000000001	0.0001
4.775	-1.024	0.0001
4.775	-1.0230000000000001	0.0001
4.775	-1.022	0.0001
4.775	-1.0210000000000001	0.0001
4.775	-1.02	0.0001
4.775	-1.0190000000000001	0.0001
4.775	-1.018	0.0001
4.775	-1.0170000000000001	0.
4.775	-1.016	0.
4.775	-1.0150000000000001	0.
4.775	-1.014	0.
4.775	-1.0130000000000001	0.
4.775	-1.012	0.
4.775	-1.0110000000000001	0.
4.775	-1.01	0.
4.775	-1.0090000000000001	0.
4.775	-1.008	0.
4.775	-1.0070000000000001	0.
4.775	-1.006	0.
4.775	-1.0050000000000001	0.
4.775	-1.004	0.
4.775	-1.0030000000000001	0.
4.775	-1.002	0.
4.775	-1.0010000000000001	0.
		
4.8	-1.05	0.
4.8	-1.0490000000000002	0.
4.8	-1.048	0.
4.8	-1.0470000000000002	0.
4.8	-1.046	0.
4.8	-1.0450000000000002	0.
4.8	-1.044	0.
4.8	-1.0430000000000001	0.
4.8	-1.042	0.
4.8	-1.0410000000000001	0.
4.8	-1.04	0.
4.8	-1.0390000000000001	0.
4.8	-1.038	0.
4.8	-1.0370000000000001	0.
4.8	-1.036	0.
4.8	-1.0350000000000001	0.
4.8	-1.034	0.
4.8	-1.0330000000000001	0.
4.8	-1.032	0.
4.8	-1.0310000000000001	0.
4.8	-1.03	0.
4.8	-1.0290000000000001	0.
4.8	-1.028	0.
4.8	-1.0270000000000001	0.
4.8	-1.026	0.
4.8	-1.0250000000000001	0.
4.8	-1.024	0.
4.8	-1.0230000000000001	0.
4.8	-1.022	0.
4.8	-1.0210000000000001	0.
4.8	-1.02	0.
4.8	-1.0190000000000001	0.
4.8	-1.018	0.
4.8	-1.0170000000000001	0.
4.8	-1.016	0.
4.8	-1.0150000000000001	0.
4.8	-1.014	0.
4.8	-1.0130000000000001	0.
4.8	-1.012	0.
4.8	-1.0110000000000001	0.
4.8	-1.01	0.
4.8	-1.0090000000000001	0.
4.8	-1.008	0.
4.8	-1.0070000000000001	0.
4.8	-1.006	0.
4.8	-1.0050000000000001	0.
4.8	-1.004	0.
4.8	-1.0030000000000001	0.
4.8	-1.002	0.
4.8	-1.0010000000000001	0.
		
4.825	-1.05	0.
4.825	-1.0490000000000002	0.
4.825	-1.048	0.
4.825	-1.0470000000000002	0.
4.825	-1.046	0.
4.825	-1.0450000000000002	0.
4.825	-1.044	0.
4.825	-1.0430000000000001	0.
4.825	-1.042	0.
4.825	-1.0410000000000001	0.
4.825	-1.04	0.
4.825	-1.0390000000000001	0.
4.825	-1.038	0.
4.825	-1.0370000000000001	0.
4.825	-1.036	0.
4.825	-1.0350000000000001	0.
4.825	-1.034	0.
4.825	-1.0330000000000001	0.
4.825	-1.032	0.
4.825	-1.0310000000000001	0.
4.825	-1.03	0.
4.825	-1.0290000000000001	0.
4.825	-1.028	0.
4.825	-1.0270000000000001	0.
4.825	-1.026	0.
4.825	-1.0250000000000001	0.
4.825	-1.024	0.
4.825	-1.0230000000000001	0.
4.825	-1.022	0.
4.825	-1.0210000000000001	0.
4.825	-1.02	0.
4.825	-1.0190000000000001	0.
4.825	-1.018	0.
4.825	-1.0170000000000001	0.
4.825	-1.016	0.
4.825	-1.0150000000000001	0.
4.825	-1.014	0.
4.825	-1.0130000000000001	0.
4.825	-1.012	0.
4.825	-1.0110000000000001	0.
4.825	-1.01	0.
4.825	-1.0090000000000001	0.
4.825	-1.008	0.
4.825	-1.0070000000000001	0.
4.825	-1.006	0.
4.825	-1.0050000000000001	0.
4.825	-1.004	0.
4.825	-1.0030000000000001	0.
4.825	-1.002	0.
4.825	-1.0010000000000001	0.
		
4.85	-1.05	0.
4.85	-1.0490000000000002	0.
4.85	-1.048	0.
4.85	-1.0470000000000002	0.
4.85	-1.046	0.
4.85	-1.0450000000000002	0.
4.85	-1.044	0.
4.85	-1.0430000000000001	0.
4.85	-1.042	0.
4.85	-1.0410000000000001	0.
4.85	-1.04	0.
4.85	-1.0390000000000001	0.
4.85	-1.038	0.
4.85	-1.0370000000000001	0.
4.85	-1.036	0.
4.85	-1.0350000000000001	0.
4.85	-1.034	0.
4.85	-1.0330000000000001	0.
4.85	-1.032	0.
4.85	-1.0310000000000001	0.
4.85	-1.03	0.
4.85	-1.0290000000000001	0.
4.85	-1.028	0.
4.85	-1.0270000000000001	0.
4.85	-1.026	0.
4.85	-1.0250000000000001	0.
4.85	-1.024	0.
4.85	-1.0230000000000001	0.
4.85	-1.022	0.
4.85	-1.0210000000000001	0.
4.85	-1.02	0.
4.85	-1.0190000000000001	0.
4.85	-1.018	0.
4.85	-1.0170000000000001	0.
4.85	-1.016	0.
4.85	-1.0150000000000001	0.
4.85	-1.014	0.
4.85	-1.0130000000000001	0.
4.85	-1.012	0.
4.85	-1.0110000000000001	0.
4.85	-1.01	0.
4.85	-1.0090000000000001	0.
4.85	-1.008	0.
4.85	-1.0070000000000001	0.
4.85	-1.006	0.
4.85	-1.0050000000000001	0.
4.85	-1.004	0.
4.85	-1.0030000000000001	0.
4.85	-1.002	0.
4.85	-1.0010000000000001	0.
		
4.875	-1.05	0.
4.875	-1.0490000000000002	0.
4.875	-1.048	0.
4.875	-1.0470000000000002	0.
4.875	-1.046	0.
4.875	-1.0450000000000002	0.
4.875	-1.044	0.
4.875	-1.0430000000000001	0.
4.875	-1.042	0.
4.875	-1.0410000000000001	0.
4.875	-1.04	0.
4.875	-1.0390000000000001	0.
4.875	-1.038	0.
4.875	-1.0370000000000001	0.
4.875	-1.036	0.
4.875	-1.0350000000000001	0.
4.875	-1.034	0.
4.875	-1.0330000000000001	0.
4.875	-1.032	0.
4.875	-1.0310000000000001	0.
4.875	-1.03	0.
4.875	-1.0290000000000001	0.
4.875	-1.028	0.
4.875	-1.0270000000000001	0.
4.875	-1.026	0.
4.875	-1.0250000000000001	0.
4.875	-1.024	0.
4.875	-1.0230000000000001	0.
4.875	-1.022	0.
4.875	-1.0210000000000001	0.
4.875	-1.02	0.
4.875	-1.0190000000000001	0.
4.875	-1.018	0.
4.875	-1.0170000000000001	0.
4.875	-1.016	0.
4.875	-1.0150000000000001	0.
4.875	-1.014	0.
4.875	-1.0130000000000001	0.
4.875	-1.012	0.
4.875	-1.0110000000000001	0.
4.875	-1.01	0.
4.875	-1.0090000000000001	0.
4.875	-1.008	0.
4.875	-1.0070000000000001	0.
4.875	-1.006	0.
4.875	-1.0050000000000001	0.
4.875	-1.004	0.
4.875	-1.0030000000000001	0.
4.875	-1.002	0.
4.875	-1.0010000000000001	0.
		
4.9	-1.05	0.
4.9	-1.0490000000000002	0.
4.9	-1.048	0.
4.9	-1.0470000000000002	0.
4.9	-1.046	0.
4.9	-1.0450000000000002	0.
4.9	-1.044	0.
4.9	-1.0430000000000001	0.
4.9	-1.042	0.
4.9	-1.0410000000000001	0.
4.9	-1.04	0.
4.9	-1.0390000000000001	0.
4.9	-1.038	0.
4.9	-1.0370000000000001	0.
4.9	-1.036	0.
4.9	-1.0350000000000001	0.
4.9	-1.034	0.
4.9	-1.0330000000000001	0.
4.9	-1.032	0.
4.9	-1.0310000000000001	0.
4.9	-1.03	0.
4.9	-1.0290000000000001	0.
4.9	-1.028	0.
4.9	-1.0270000000000001	0.
4.9	-1.026	0.
4.9	-1.0250000000000001	0.
4.9	-1.024	0.
4.9	-1.0230000000000001	0.
4.9	-1.022	0.
4.9	-1.0210000000000001	0.
4.9	-1.02	0.
4.9	-1.0190000000000001	0.
4.9	-1.018	0.
4.9	-1.0170000000000001	0.
4.9	-1.016	0.
4.9	-1.0150000000000001	0.
4.9	-1.014	0.
4.9	-1.0130000000000001	0.
4.9	-1.012	0.
4.9	-1.0110000000000001	0.
4.9	-1.01	0.
4.9	-1.0090000000000001	0.
4.9	-1.008	0.
4.9	-1.0070000000000001	0.
4.9	-1.006	0.
4.9	-1.0050000000000001	0.
4.9	-1.004	0.
4.9	-1.0030000000000001	0.
4.9	-1.002	0.
4.9	-1.0010000000000001	0.
		
4.925	-1.05	0.
4.925	-1.0490000000000002	0.
4.925	-1.048	0.
4.925	-1.0470000000000002	0.
4.925	-1.046	0.
4.925	-1.0450000000000002	0.
4.925	-1.044	0.
4.925	-1.0430000000000001	0.
4.925	-1.042	0.
4.925	-1.0410000000000001	0.
4.925	-1.04	0.
4.925	-1.0390000000000001	0.
4.925	-1.038	0.
4.925	-1.0370000000000001	0.
4.925	-1.036	0.
4.925	-1.0350000000000001	0.
4.925	-1.034	0.
4.925	-1.0330000000000001	0.
4.925	-1.032	0.
4.925	-1.0310000000000001	0.
4.925	-1.03	0.
4.925	-1.0290000000000001	0.
4.925	-1.028	0.
4.925	-1.0270000000000001	0.
4.925	-1.026	0.
4.925	-1.0250000000000001	0.
4.925	-1.024	0.
4.925	-1.0230000000000001	0.
4.925	-1.022	0.
4.925	-1.0210000000000001	0.
4.925	-1.02	0.
4.925	-1.0190000000000001	0.
4.925	-1.018	0.
4.925	-1.0170000000000001	0.
4.925	-1.016	0.
4.925	-1.0150000000000001	0.
4.925	-1.014	0.
4.925	-1.0130000000000001	0.
4.925	-1.012	0.
4.925	-1.0110000000000001	0.
4.925	-1.01	0.
4.925	-1.0090000000000001	0.
4.925	-1.008	0.
4.925	-1.0070000000000001	0.
4.925	-1.006	0.
4.925	-1.0050000000000001	0.
4.925	-1.004	0.
4.925	-1.0030000000000001	0.
4.925	-1.002	0.
4.925	-1.0010000000000001	0.
		
4.95	-1.05	0.
4.95	-1.0490000000000002	0.
4.95	-1.048	0.
4.95	-1.0470000000000002	0.
4.95	-1.046	0.
4.95	-1.0450000000000002	0.
4.95	-1.044	0.
4.95	-1.0430000000000001	0.
4.95	-1.042	0.
4.95	-1.0410000000000001	0.
4.95	-1.04	0.
4.95	-1.0390000000000001	0.
4.95	-1.038	0.
4.95	-1.0370000000000001	0.
4.95	-1.036	0.
4.95	-1.0350000000000001	0.
4.95	-1.034	0.
4.95	-1.0330000000000001	0.
4.95	-1.032	0.
4.95	-1.0310000000000001	0.
4.95	-1.03	0.
4.95	-1.0290000000000001	0.
4.95	-1.028	0.
4.95	-1.0270000000000001	0.
4.95	-1.026	0.
4.95	-1.0250000000000001	0.
4.95	-1.024	0.
4.95	-1.0230000000000001	0.
4.95	-1.022	0.
4.95	-1.0210000000000001	0.
4.95	-1.02	0.
4.95	-1.0190000000000001	0.
4.95	-1.018	0.
4.95	-1.0170000000000001	0.
4.95	-1.016	0.
4.95	-1.0150000000000001	0.
4.95	-1.014	0.
4.95	-1.0130000000000001	0.
4.95	-1.012	0.
4.95	-1.0110000000000001	0.
4.95	-1.01	0.
4.95	-1.0090000000000001	0.
4.95	-1.008	0.
4.95	-1.0070000000000001	0.
4.95	-1.006	0.
4.95	-1.0050000000000001	0.
4.95	-1.004	0.
4.95	-1.0030000000000001	0.
4.95	-1.002	0.
4.95	-1.0010000000000001	0.
		
4.975	-1.05	0.
4.975	-1.0490000000000002	0.
4.975	-1.048	0.
4.975	-1.0470000000000002	0.
4.975	-1.046	0.
4.975	-1.0450000000000002	0.
4.975	-1.044	0.
4.975	-1.0430000000000001	0.
4.975	-1.042	0.
4.975	-1.0410000000000001	0.
4.975	-1.04	0.
4.975	-1.0390000000000001	0.
4.975	-1.038	0.
4.975	-1.0370000000000001	0.
4.975	-1.036	0.
4.975	-1.0350000000000001	0.
4.975	-1.034	0.
4.975	-1.0330000000000001	0.
4.975	-1.032	0.
4.975	-1.0310000000000001	0.
4.975	-1.03	0.
4.975	-1.0290000000000001	0.
4.975	-1.028	0.
4.975	-1.0270000000000001	0.
4.975	-1.026	0.
4.975	-1.0250000000000001	0.
4.975	-1.024	0.
4.975	-1.0230000000000001	0.
4.975	-1.022	0.
4.975	-1.0210000000000001	0.
4.975	-1.02	0.
4.975	-1.0190000000000001	0.
4.975	-1.018	0.
4.975	-1.0170000000000001	0.
4.975	-1.016	0.
4.975	-1.0150000000000001	0.
4.975	-1.014	0.
4.975	-1.0130000000000001	0.
4.975	-1.012	0.
4.975	-1.0110000000000001	0.
4.975	-1.01	0.
4.975	-1.0090000000000001	0.
4.975	-1.008	0.
4.975	-1.0070000000000001	0.
4.975	-1.006	0.
4.975	-1.0050000000000001	0.
4.975	-1.004	0.
4.975	-1.0030000000000001	0.
4.975	-1.002	0.
4.975	-1.0010000000000001	0.
		
5.	-1.05	0.
5.	-1.0490000000000002	0.
5.	-1.048	0.
5.	-1.0470000000000002	0.
5.	-1.046	0.
5.	-1.0450000000000002	0.
5.	-1.044	0.
5.	-1.0430000000000001	0.
5.	-1.042	0.
5.	-1.0410000000000001	0.
5.	-1.04	0.
5.	-1.0390000000000001	0.
5.	-1.038	0.
5.	-1.0370000000000001	0.
5.	-1.036	0.
5.	-1.0350000000000001	0.
5.	-1.034	0.
5.	-1.0330000000000001	0.
5.	-1.032	0.
5.	-1.0310000000000001	0.
5.	-1.03	0.
5.	-1.0290000000000001	0.
5.	-1.028	0.
5.	-1.0270000000000001	0.
5.	-1.026	0.
5.	-1.0250000000000001	0.
5.	-1.024	0.
5.	-1.0230000000000001	0.
5.	-1.022	0.
5.	-1.0210000000000001	0.
5.	-1.02	0.
5.	-1.0190000000000001	0.
5.	-1.018	0.
5.	-1.0170000000000001	0.
5.	-1.016	0.
5.	-1.0150000000000001	0.
5.	-1.014	0.
5.	-1.0130000000000001	0.
5.	-1.012	0.
5.	-1.0110000000000001	0.
5.	-1.01	0.
5.	-1.0090000000000001	0.
5.	-1.008	0.
5.	-1.0070000000000001	0.
5.	-1.006	0.
5.	-1.0050000000000001	0.
5.	-1.004	0.
5.	-1.0030000000000001	0.
5.	-1.002	0.
5.	-1.0010000000000001	0.
		

==> plots/3Dplot_initial.csv <==
6.	-1.03	0.
6.	-1.0290000000000001	0.
6.	-1.028	0.
6.	-1.0270000000000001	0.
6.	-1.026	0.
6.	-1.0250000000000001	0.
6.	-1.024	0.
6.	-1.0230000000000001	0.
6.	-1.022	0.
6.	-1.0210000000000001	0.
6.	-1.02	0.
6.	-1.0190000000000001	0.
6.	-1.018	0.
6.	-1.0170000000000001	0.
6.	-1.016	0.
6.	-1.0150000000000001	0.
6.	-1.014	0.
6.	-1.0130000000000001	0.
6.	-1.012	0.
6.	-1.0110000000000001	0.
6.	-1.01	0.
6.	-1.0090000000000001	0.
6.	-1.008	0.
6.	-1.0070000000000001	0.
6.	-1.006	0.
6.	-1.0050000000000001	0.
6.	-1.004	0.
6.	-1.0030000000000001	0.
6.	-1.002	0.
6.	-1.0010000000000001	0.
6.	-1.	0.
6.	-0.999	0.
6.	-0.998	0.
6.	-0.997	0.
6.	-0.996	0.
6.	-0.995	0.
6.	-0.994	0.
6.	-0.993	0.
6.	-0.992	0.
6.	-0.991	0.
6.	-0.99	0.
6.	-0.989	0.
6.	-0.988	0.
6.	-0.987	0.
6.	-0.986	0.
6.	-0.985	0.
6.	-0.984	0.
6.	-0.983	0.
6.	-0.982	0.
6.	-0.981	0.
		
6.025	-1.03	0.
6.025	-1.0290000000000001	0.
6.025	-1.028	0.
6.025	-1.0270000000000001	0.
6.025	-1.026	0.
6.025	-1.0250000000000001	0.
6.025	-1.024	0.
6.025	-1.0230000000000001	0.
6.025	-1.022	0.
6.025	-1.0210000000000001	0.
6.025	-1.02	0.
6.025	-1.0190000000000001	0.
6.025	-1.018	0.
6.025	-1.0170000000000001	0.
6.025	-1.016	0.
6.025	-1.0150000000000001	0.
6.025	-1.014	0.
6.025	-1.0130000000000001	0.
6.025	-1.012	0.
6.025	-1.0110000000000001	0.
6.025	-1.01	0.
6.025	-1.0090000000000001	0.
6.025	-1.008	0.
6.025	-1.0070000000000001	0.
6.025	-1.006	0.
6.025	-1.0050000000000001	0.
6.025	-1.004	0.
6.025	-1.0030000000000001	0.
6.025	-1.002	0.
6.025	-1.0010000000000001	0.
6.025	-1.	0.
6.025	-0.999	0.
6.025	-0.998	0.
6.025	-0.997	0.
6.025	-0.996	0.
6.025	-0.995	0.
6.025	-0.994	0.
6.025	-0.993	0.
6.025	-0.992	0.
6.025	-0.991	0.
6.025	-0.99	0.
6.025	-0.989	0.
6.025	-0.988	0.
6.025	-0.987	0.
6.025	-0.986	0.
6.025	-0.985	0.
6.025	-0.984	0.
6.025	-0.983	0.
6.025	-0.982	0.
6.025	-0.981	0.
		
6.05	-1.03	0.
6.05	-1.0290000000000001	0.
6.05	-1.028	0.
6.05	-1.0270000000000001	0.
6.05	-1.026	0.
6.05	-1.0250000000000001	0.
6.05	-1.024	0.
6.05	-1.0230000000000001	0.
6.05	-1.022	0.
6.05	-1.0210000000000001	0.
6.05	-1.02	0.
6.05	-1.0190000000000001	0.
6.05	-1.018	0.
6.05	-1.0170000000000001	0.
6.05	-1.016	0.
6.05	-1.0150000000000001	0.
6.05	-1.014	0.
6.05	-1.0130000000000001	0.
6.05	-1.012	0.
6.05	-1.0110000000000001	0.
6.05	-1.01	0.
6.05	-1.0090000000000001	0.
6.05	-1.008	0.
6.05	-1.0070000000000001	0.
6.05	-1.006	0.
6.05	-1.0050000000000001	0.
6.05	-1.004	0.
6.05	-1.0030000000000001	0.
6.05	-1.002	0.
6.05	-1.0010000000000001	0.
6.05	-1.	0.
6.05	-0.999	0.
6.05	-0.998	0.
6.05	-0.997	0.
6.05	-0.996	0.
6.05	-0.995	0.
6.05	-0.994	0.
6.05	-0.993	0.
6.05	-0.992	0.
6.05	-0.991	0.
6.05	-0.99	0.
6.05	-0.989	0.
6.05	-0.988	0.
6.05	-0.987	0.
6.05	-0.986	0.
6.05	-0.985	0.
6.05	-0.984	0.
6.05	-0.983	0.
6.05	-0.982	0.
6.05	-0.981	0.
		
6.075	-1.03	0.
6.075	-1.0290000000000001	0.
6.075	-1.028	0.
6.075	-1.0270000000000001	0.
6.075	-1.026	0.
6.075	-1.0250000000000001	0.
6.075	-1.024	0.
6.075	-1.0230000000000001	0.
6.075	-1.022	0.
6.075	-1.0210000000000001	0.
6.075	-1.02	0.
6.075	-1.0190000000000001	0.
6.075	-1.018	0.
6.075	-1.0170000000000001	0.
6.075	-1.016	0.
6.075	-1.0150000000000001	0.
6.075	-1.014	0.
6.075	-1.0130000000000001	0.
6.075	-1.012	0.
6.075	-1.0110000000000001	0.
6.075	-1.01	0.
6.075	-1.0090000000000001	0.
6.075	-1.008	0.
6.075	-1.0070000000000001	0.
6.075	-1.006	0.
6.075	-1.0050000000000001	0.
6.075	-1.004	0.
6.075	-1.0030000000000001	0.
6.075	-1.002	0.
6.075	-1.0010000000000001	0.
6.075	-1.	0.
6.075	-0.999	0.
6.075	-0.998	0.
6.075	-0.997	0.
6.075	-0.996	0.
6.075	-0.995	0.
6.075	-0.994	0.
6.075	-0.993	0.
6.075	-0.992	0.
6.075	-0.991	0.
6.075	-0.99	0.
6.075	-0.989	0.
6.075	-0.988	0.
6.075	-0.987	0.
6.075	-0.986	0.
6.075	-0.985	0.
6.075	-0.984	0.
6.075	-0.983	0.
6.075	-0.982	0.
6.075	-0.981	0.
		
6.1	-1.03	0.
6.1	-1.0290000000000001	0.
6.1	-1.028	0.
6.1	-1.0270000000000001	0.
6.1	-1.026	0.
6.1	-1.0250000000000001	0.
6.1	-1.024	0.
6.1	-1.0230000000000001	0.
6.1	-1.022	0.
6.1	-1.0210000000000001	0.
6.1	-1.02	0.
6.1	-1.0190000000000001	0.
6.1	-1.018	0.
6.1	-1.0170000000000001	0.
6.1	-1.016	0.
6.1	-1.0150000000000001	0.
6.1	-1.014	0.
6.1	-1.0130000000000001	0.
6.1	-1.012	0.
6.1	-1.0110000000000001	0.
6.1	-1.01	0.
6.1	-1.0090000000000001	0.
6.1	-1.008	0.
6.1	-1.0070000000000001	0.
6.1	-1.006	0.
6.1	-1.0050000000000001	0.
6.1	-1.004	0.
6.1	-1.0030000000000001	0.
6.1	-1.002	0.
6.1	-1.0010000000000001	0.
6.1	-1.	0.
6.1	-0.999	0.
6.1	-0.998	0.
6.1	-0.997	0.
6.1	-0.996	0.
6.1	-0.995	0.
6.1	-0.994	0.
6.1	-0.993	0.
6.1	-0.992	0.
6.1	-0.991	0.
6.1	-0.99	0.
6.1	-0.989	0.
6.1	-0.988	0.
6.1	-0.987	0.
6.1	-0.986	0.
6.1	-0.985	0.
6.1	-0.984	0.
6.1	-0.983	0.
6.1	-0.982	0.
6.1	-0.981	0.
		
6.125	-1.03	0.
6.125	-1.0290000000000001	0.
6.125	-1.028	0.
6.125	-1.0270000000000001	0.
6.125	-1.026	0.
6.125	-1.0250000000000001	0.
6.125	-1.024	0.
6.125	-1.0230000000000001	0.
6.125	-1.022	0.
6.125	-1.0210000000000001	0.
6.125	-1.02	0.
6.125	-1.0190000000000001	0.
6.125	-1.018	0.
6.125	-1.0170000000000001	0.
6.125	-1.016	0.
6.125	-1.0150000000000001	0.
6.125	-1.014	0.
6.125	-1.0130000000000001	0.
6.125	-1.012	0.
6.125	-1.0110000000000001	0.
6.125	-1.01	0.
6.125	-1.0090000000000001	0.
6.125	-1.008	0.
6.125	-1.0070000000000001	0.
6.125	-1.006	0.
6.125	-1.0050000000000001	0.
6.125	-1.004	0.
6.125	-1.0030000000000001	0.
6.125	-1.002	0.
6.125	-1.0010000000000001	0.
6.125	-1.	0.
6.125	-0.999	0.
6.125	-0.998	0.
6.125	-0.997	0.
6.125	-0.996	0.
6.125	-0.995	0.
6.125	-0.994	0.
6.125	-0.993	0.
6.125	-0.992	0.
6.125	-0.991	0.
6.125	-0.99	0.
6.125	-0.989	0.
6.125	-0.988	0.
6.125	-0.987	0.
6.125	-0.986	0.
6.125	-0.985	0.
6.125	-0.984	0.
6.125	-0.983	0.
6.125	-0.982	0.
6.125	-0.981	0.
		
6.15	-1.03	0.
6.15	-1.0290000000000001	0.
6.15	-1.028	0.
6.15	-1.0270000000000001	0.
6.15	-1.026	0.
6.15	-1.0250000000000001	0.
6.15	-1.024	0.
6.15	-1.0230000000000001	0.
6.15	-1.022	0.
6.15	-1.0210000000000001	0.
6.15	-1.02	0.
6.15	-1.0190000000000001	0.
6.15	-1.018	0.
6.15	-1.0170000000000001	0.
6.15	-1.016	0.
6.15	-1.0150000000000001	0.
6.15	-1.014	0.
6.15	-1.0130000000000001	0.
6.15	-1.012	0.
6.15	-1.0110000000000001	0.
6.15	-1.01	0.
6.15	-1.0090000000000001	0.
6.15	-1.008	0.
6.15	-1.0070000000000001	0.
6.15	-1.006	0.
6.15	-1.0050000000000001	0.
6.15	-1.004	0.
6.15	-1.0030000000000001	0.
6.15	-1.002	0.
6.15	-1.0010000000000001	0.
6.15	-1.	0.
6.15	-0.999	0.
6.15	-0.998	0.
6.15	-0.997	0.
6.15	-0.996	0.
6.15	-0.995	0.
6.15	-0.994	0.
6.15	-0.993	0.
6.15	-0.992	0.
6.15	-0.991	0.
6.15	-0.99	0.
6.15	-0.989	0.
6.15	-0.988	0.
6.15	-0.987	0.
6.15	-0.986	0.
6.15	-0.985	0.
6.15	-0.984	0.
6.15	-0.983	0.
6.15	-0.982	0.
6.15	-0.981	0.
		
6.175	-1.03	0.
6.175	-1.0290000000000001	0.
6.175	-1.028	0.
6.175	-1.0270000000000001	0.
6.175	-1.026	0.
6.175	-1.0250000000000001	0.
6.175	-1.024	0.
6.175	-1.0230000000000001	0.
6.175	-1.022	0.
6.175	-1.0210000000000001	0.
6.175	-1.02	0.
6.175	-1.0190000000000001	0.
6.175	-1.018	0.
6.175	-1.0170000000000001	0.
6.175	-1.016	0.
6.175	-1.0150000000000001	0.
6.175	-1.014	0.
6.175	-1.0130000000000001	0.
6.175	-1.012	0.
6.175	-1.0110000000000001	0.
6.175	-1.01	0.
6.175	-1.0090000000000001	0.
6.175	-1.008	0.
6.175	-1.0070000000000001	0.
6.175	-1.006	0.
6.175	-1.0050000000000001	0.
6.175	-1.004	0.
6.175	-1.0030000000000001	0.
6.175	-1.002	0.
6.175	-1.0010000000000001	0.
6.175	-1.	0.
6.175	-0.999	0.
6.175	-0.998	0.
6.175	-0.997	0.
6.175	-0.996	0.
6.175	-0.995	0.
6.175	-0.994	0.
6.175	-0.993	0.
6.175	-0.992	0.
6.175	-0.991	0.
6.175	-0.99	0.
6.175	-0.989	0.
6.175	-0.988	0.
6.175	-0.987	0.
6.175	-0.986	0.
6.175	-0.985	0.
6.175	-0.984	0.
6.175	-0.983	0.
6.175	-0.982	0.
6.175	-0.981	0.
		
6.2	-1.03	0.
6.2	-1.0290000000000001	0.
6.2	-1.028	0.
6.2	-1.0270000000000001	0.
6.2	-1.026	0.
6.2	-1.0250000000000001	0.
6.2	-1.024	0.
6.2	-1.0230000000000001	0.
6.2	-1.022	0.
6.2	-1.0210000000000001	0.
6.2	-1.02	0.
6.2	-1.0190000000000001	0.
6.2	-1.018	0.
6.2	-1.0170000000000001	0.
6.2	-1.016	0.
6.2	-1.0150000000000001	0.
6.2	-1.014	0.
6.2	-1.0130000000000001	0.
6.2	-1.012	0.
6.2	-1.0110000000000001	0.
6.2	-1.01	0.
6.2	-1.0090000000000001	0.0001
6.2	-1.008	0.0001
6.2	-1.0070000000000001	0.0001
6.2	-1.006	0.0001
6.2	-1.0050000000000001	0.0001
6.2	-1.004	0.0001
6.2	-1.0030000000000001	0.0001
6.2	-1.002	0.0001
6.2	-1.0010000000000001	0.0001
6.2	-1.	0.0001
6.2	-0.999	0.0001
6.2	-0.998	0.0001
6.2	-0.997	0.0001
6.2	-0.996	0.0001
6.2	-0.995	0.0001
6.2	-0.994	0.0001
6.2	-0.993	0.0001
6.2	-0.992	0.0001
6.2	-0.991	0.0001
6.2	-0.99	0.
6.2	-0.989	0.
6.2	-0.988	0.
6.2	-0.987	0.
6.2	-0.986	0.
6.2	-0.985	0.
6.2	-0.984	0.
6.2	-0.983	0.
6.2	-0.982	0.
6.2	-0.981	0.
		
6.225	-1.03	0.
6.225	-1.0290000000000001	0.
6.225	-1.028	0.
6.225	-1.0270000000000001	0.
6.225	-1.026	0.
6.225	-1.0250000000000001	0.
6.225	-1.024	0.
6.225	-1.0230000000000001	0.
6.225	-1.022	0.
6.225	-1.0210000000000001	0.
6.225	-1.02	0.
6.225	-1.0190000000000001	0.
6.225	-1.018	0.
6.225	-1.0170000000000001	0.
6.225	-1.016	0.
6.225	-1.0150000000000001	0.0001
6.225	-1.014	0.0001
6.225	-1.0130000000000001	0.0001
6.225	-1.012	0.0001
6.225	-1.0110000000000001	0.0002
6.225	-1.01	0.0002
6.225	-1.0090000000000001	0.0002
6.225	-1.008	0.00030000000000000003
6.225	-1.0070000000000001	0.00030000000000000003
6.225	-1.006	0.0004
6.225	-1.0050000000000001	0.0004
6.225	-1.004	0.0004
6.225	-1.0030000000000001	0.0005
6.225	-1.002	0.0005
6.225	-1.0010000000000001	0.0005
6.225	-1.	0.0005
6.225	-0.999	0.0005
6.225	-0.998	0.0005
6.225	-0.997	0.0005
6.225	-0.996	0.0004
6.225	-0.995	0.0004
6.225	-0.994	0.0004
6.225	-0.993	0.00030000000000000003
6.225	-0.992	0.00030000000000000003
6.225	-0.991	0.0002
6.225	-0.99	0.0002
6.225	-0.989	0.0002
6.225	-0.988	0.0001
6.225	-0.987	0.0001
6.225	-0.986	0.0001
6.225	-0.985	0.0001
6.225	-0.984	0.
6.225	-0.983	0.
6.225	-0.982	0.
6.225	-0.981	0.
		
6.25	-1.03	0.
6.25	-1.0290000000000001	0.
6.25	-1.028	0.
6.25	-1.0270000000000001	0.
6.25	-1.026	0.
6.25	-1.0250000000000001	0.
6.25	-1.024	0.
6.25	-1.0230000000000001	0.
6.25	-1.022	0.
6.25	-1.0210000000000001	0.
6.25	-1.02	0.
6.25	-1.0190000000000001	0.0001
6.25	-1.018	0.0001
6.25	-1.0170000000000001	0.0001
6.25	-1.016	0.0001
6.25	-1.0150000000000001	0.0002
6.25	-1.014	0.00030000000000000003
6.25	-1.0130000000000001	0.0004
6.25	-1.012	0.0005
6.25	-1.0110000000000001	0.0006000000000000001
6.25	-1.01	0.0007
6.25	-1.0090000000000001	0.0009000000000000001
6.25	-1.008	0.001
6.25	-1.0070000000000001	0.0012000000000000001
6.25	-1.006	0.0013000000000000002
6.25	-1.0050000000000001	0.0015
6.25	-1.004	0.0016
6.25	-1.0030000000000001	0.0018000000000000002
6.25	-1.002	0.0019
6.25	-1.0010000000000001	0.0019
6.25	-1.	0.0019
6.25	-0.999	0.0019
6.25	-0.998	0.0019
6.25	-0.997	0.0018000000000000002
6.25	-0.996	0.0016
6.25	-0.995	0.0015
6.25	-0.994	0.0013000000000000002
6.25	-0.993	0.0012000000000000001
6.25	-0.992	0.001
6.25	-0.991	0.0009000000000000001
6.25	-0.99	0.0007
6.25	-0.989	0.0006000000000000001
6.25	-0.988	0.0005
6.25	-0.987	0.0004
6.25	-0.986	0.00030000000000000003
6.25	-0.985	0.0002
6.25	-0.984	0.0001
6.25	-0.983	0.0001
6.25	-0.982	0.0001
6.25	-0.981	0.0001
		
6.275	-1.03	0.
6.275	-1.0290000000000001	0.
6.275	-1.028	0.
6.275	-1.0270000000000001	0.
6.275	-1.026	0.
6.275	-1.0250000000000001	0.
6.275	-1.024	0.
6.275	-1.0230000000000001	0.
6.275	-1.022	0.0001
6.275	-1.0210000000000001	0.0001
6.275	-1.02	0.0001
6.275	-1.0190000000000001	0.0002
6.275	-1.018	0.0002
6.275	-1.0170000000000001	0.0004
6.275	-1.016	0.0005
6.275	-1.0150000000000001	0.0007
6.275	-1.014	0.0009000000000000001
6.275	-1.0130000000000001	0.0012000000000000001
6.275	-1.012	0.0015
6.275	-1.0110000000000001	0.0019
6.275	-1.01	0.0023
6.275	-1.0090000000000001	0.0028
6.275	-1.008	0.0033
6.275	-1.0070000000000001	0.0039000000000000003
6.275	-1.006	0.0044
6.275	-1.0050000000000001	0.0049
6.275	-1.004	0.0054
6.275	-1.0030000000000001	0.0058000000000000005
6.275	-1.002	0.0061
6.275	-1.0010000000000001	0.0063
6.275	-1.	0.0063
6.275	-0.999	0.0063
6.275	-0.998	0.0061
6.275	-0.997	0.0058000000000000005
6.275	-0.996	0.0054
6.275	-0.995	0.0049
6.275	-0.994	0.0044
6.275	-0.993	0.0039000000000000003
6.275	-0.992	0.0033
6.275	-0.991	0.0028
6.275	-0.99	0.0023
6.275	-0.989	0.0019
6.275	-0.988	0.0015
6.275	-0.987	0.0012000000000000001
6.275	-0.986	0.0009000000000000001
6.275	-0.985	0.0007
6.275	-0.984	0.0005
6.275	-0.983	0.0004
6.275	-0.982	0.0002
6.275	-0.981	0.0002
		
6.3	-1.03	0.
6.3	-1.0290000000000001	0.
6.3	-1.028	0.
6.3	-1.0270000000000001	0.
6.3	-1.026	0.
6.3	-1.0250000000000001	0.
6.3	-1.024	0.0001
6.3	-1.0230000000000001	0.0001
6.3	-1.022	0.0001
6.3	-1.0210000000000001	0.0002
6.3	-1.02	0.00030000000000000003
6.3	-1.0190000000000001	0.0005
6.3	-1.018	0.0007
6.3	-1.0170000000000001	0.001
6.3	-1.016	0.0014
6.3	-1.0150000000000001	0.0019
6.3	-1.014	0.0026000000000000003
6.3	-1.0130000000000001	0.0034000000000000002
6.3	-1.012	0.0043
6.3	-1.0110000000000001	0.0055000000000000005
6.3	-1.01	0.0067
6.3	-1.0090000000000001	0.0081
6.3	-1.008	0.0097
6.3	-1.0070000000000001	0.0112
6.3	-1.006	0.0128
6.3	-1.0050000000000001	0.0143
6.3	-1.004	0.015600000000000001
6.3	-1.0030000000000001	0.0167
6.3	-1.002	0.0176
6.3	-1.0010000000000001	0.0181
6.3	-1.	0.0183
6.3	-0.999	0.0181
6.3	-0.998	0.0176
6.3	-0.997	0.0167
6.3	-0.996	0.015600000000000001
6.3	-0.995	0.0143
6.3	-0.994	0.0128
6.3	-0.993	0.0112
6.3	-0.992	0.0097
6.3	-0.991	0.0081
6.3	-0.99	0.0067
6.3	-0.989	0.0055000000000000005
6.3	-0.988	0.0043
6.3	-0.987	0.0034000000000000002
6.3	-0.986	0.0026000000000000003
6.3	-0.985	0.0019
6.3	-0.984	0.0014
6.3	-0.983	0.001
6.3	-0.982	0.0007
6.3	-0.981	0.0005
		
6.325	-1.03	0.
6.325	-1.0290000000000001	0.
6.325	-1.028	0.
6.325	-1.0270000000000001	0.
6.325	-1.026	0.0001
6.325	-1.0250000000000001	0.0001
6.325	-1.024	0.0001
6.325	-1.0230000000000001	0.0002
6.325	-1.022	0.0004
6.325	-1.0210000000000001	0.0006000000000000001
6.325	-1.02	0.0009000000000000001
6.325	-1.0190000000000001	0.0013000000000000002
6.325	-1.018	0.0018000000000000002
6.325	-1.0170000000000001	0.0026000000000000003
6.325	-1.016	0.0036000000000000003
6.325	-1.0150000000000001	0.0049
6.325	-1.014	0.0066
6.325	-1.0130000000000001	0.0086
6.325	-1.012	0.0111
6.325	-1.0110000000000001	0.013900000000000001
6.325	-1.01	0.0172
6.325	-1.0090000000000001	0.020800000000000003
6.325	-1.008	0.0247
6.325	-1.0070000000000001	0.0287
6.325	-1.006	0.032600000000000004
6.325	-1.0050000000000001	0.0364
6.325	-1.004	0.039900000000000005
6.325	-1.0030000000000001	0.0427
6.325	-1.002	0.0449
6.325	-1.0010000000000001	0.0463
6.325	-1.	0.0468
6.325	-0.999	0.0463
6.325	-0.998	0.0449
6.325	-0.997	0.0427
6.325	-0.996	0.039900000000000005
6.325	-0.995	0.0364
6.325	-0.994	0.032600000000000004
6.325	-0.993	0.0287
6.325	-0.992	0.0247
6.325	-0.991	0.020800000000000003
6.325	-0.99	0.0172
6.325	-0.989	0.013900000000000001
6.325	-0.988	0.0111
6.325	-0.987	0.0086
6.325	-0.986	0.0066
6.325	-0.985	0.0049
6.325	-0.984	0.0036000000000000003
6.325	-0.983	0.0026000000000000003
6.325	-0.982	0.0018000000000000002
6.325	-0.981	0.0013000000000000002
		
6.35	-1.03	0.
6.35	-1.0290000000000001	0.
6.35	-1.028	0.
6.35	-1.0270000000000001	0.0001
6.35	-1.026	0.0001
6.35	-1.0250000000000001	0.0002
6.35	-1.024	0.00030000000000000003
6.35	-1.0230000000000001	0.0005
6.35	-1.022	0.0008
6.35	-1.0210000000000001	0.0013000000000000002
6.35	-1.02	0.0019
6.35	-1.0190000000000001	0.0029000000000000002
6.35	-1.018	0.0041
6.35	-1.0170000000000001	0.0059
6.35	-1.016	0.0081
6.35	-1.0150000000000001	0.0111
6.35	-1.014	0.0148
6.35	-1.0130000000000001	0.0194
6.35	-1.012	0.025
6.35	-1.0110000000000001	0.031400000000000004
6.35	-1.01	0.0388
6.35	-1.0090000000000001	0.046900000000000004
6.35	-1.008	0.055600000000000004
6.35	-1.0070000000000001	0.0646
6.35	-1.006	0.07350000000000001
6.35	-1.0050000000000001	0.0821
6.35	-1.004	0.0898
6.35	-1.0030000000000001	0.09630000000000001
6.35	-1.002	0.1013
6.35	-1.0010000000000001	0.1044
6.35	-1.	0.10540000000000001
6.35	-0.999	0.1044
6.35	-0.998	0.1013
6.35	-0.997	0.09630000000000001
6.35	-0.996	0.0898
6.35	-0.995	0.0821
6.35	-0.994	0.07350000000000001
6.35	-0.993	0.0646
6.35	-0.992	0.055600000000000004
6.35	-0.991	0.046900000000000004
6.35	-0.99	0.0388
6.35	-0.989	0.031400000000000004
6.35	-0.988	0.025
6.35	-0.987	0.0194
6.35	-0.986	0.0148
6.35	-0.985	0.0111
6.35	-0.984	0.0081
6.35	-0.983	0.0059
6.35	-0.982	0.0041
6.35	-0.981	0.0029000000000000002
		
6.375	-1.03	0.
6.375	-1.0290000000000001	0.
6.375	-1.028	0.0001
6.375	-1.0270000000000001	0.0001
6.375	-1.026	0.0002
6.375	-1.0250000000000001	0.0004
6.375	-1.024	0.0007
6.375	-1.0230000000000001	0.0011
6.375	-1.022	0.0017000000000000001
6.375	-1.0210000000000001	0.0025
6.375	-1.02	0.0038
6.375	-1.0190000000000001	0.0057
6.375	-1.018	0.0082
6.375	-1.0170000000000001	0.011600000000000001
6.375	-1.016	0.0162
6.375	-1.0150000000000001	0.0221
6.375	-1.014	0.029500000000000002
6.375	-1.0130000000000001	0.038700000000000005
6.375	-1.012	0.0497
6.375	-1.0110000000000001	0.0625
6.375	-1.01	0.0771
6.375	-1.0090000000000001	0.0932
6.375	-1.008	0.1105
6.375	-1.0070000000000001	0.12840000000000001
6.375	-1.006	0.1462
6.375	-1.0050000000000001	0.1632
6.375	-1.004	0.1786
6.375	-1.0030000000000001	0.19160000000000002
6.375	-1.002	0.20140000000000002
6.375	-1.0010000000000001	0.20750000000000002
6.375	-1.	0.2096
6.375	-0.999	0.20750000000000002
6.375	-0.998	0.20140000000000002
6.375	-0.997	0.19160000000000002
6.375	-0.996	0.1786
6.375	-0.995	0.1632
6.375	-0.994	0.1462
6.375	-0.993	0.12840000000000001
6.375	-0.992	0.1105
6.375	-0.991	0.0932
6.375	-0.99	0.0771
6.375	-0.989	0.0625
6.375	-0.988	0.0497
6.375	-0.987	0.038700000000000005
6.375	-0.986	0.029500000000000002
6.375	-0.985	0.0221
6.375	-0.984	0.0162
6.375	-0.983	0.011600000000000001
6.375	-0.982	0.0082
6.375	-0.981	0.0057
		
6.4	-1.03	0.
6.4	-1.0290000000000001	0.0001
6.4	-1.028	0.0001
6.4	-1.0270000000000001	0.00030000000000000003
6.4	-1.026	0.0004
6.4	-1.0250000000000001	0.0007
6.4	-1.024	0.0012000000000000001
6.4	-1.0230000000000001	0.0019
6.4	-1.022	0.0029000000000000002
6.4	-1.0210000000000001	0.0045000000000000005
6.4	-1.02	0.0067
6.4	-1.0190000000000001	0.01
6.4	-1.018	0.014400000000000001
6.4	-1.0170000000000001	0.0204
6.4	-1.016	0.0284
6.4	-1.0150000000000001	0.0388
6.4	-1.014	0.051800000000000006
6.4	-1.0130000000000001	0.0679
6.4	-1.012	0.0872
6.4	-1.0110000000000001	0.1097
6.4	-1.01	0.1353
6.4	-1.0090000000000001	0.1637
6.4	-1.008	0.194
6.4	-1.0070000000000001	0.22540000000000002
6.4	-1.006	0.25670000000000004
6.4	-1.0050000000000001	0.28650000000000003
6.4	-1.004	0.3135
6.4	-1.0030000000000001	0.3362
6.4	-1.002	0.35350000000000004
6.4	-1.0010000000000001	0.3642
6.4	-1.	0.3679
6.4	-0.999	0.3642
6.4	-0.998	0.35350000000000004
6.4	-0.997	0.3362
6.4	-0.996	0.3135
6.4	-0.995	0.28650000000000003
6.4	-0.994	0.25670000000000004
6.4	-0.993	0.22540000000000002
6.4	-0.992	0.194
6.4	-0.991	0.1637
6.4	-0.99	0.1353
6.4	-0.989	0.1097
6.4	-0.988	0.0872
6.4	-0.987	0.0679
6.4	-0.986	0.051800000000000006
6.4	-0.985	0.0388
6.4	-0.984	0.0284
6.4	-0.983	0.0204
6.4	-0.982	0.014400000000000001
6.4	-0.981	0.01
		
6.425	-1.03	0.0001
6.425	-1.0290000000000001	0.0001
6.425	-1.028	0.0002
6.425	-1.0270000000000001	0.0004
6.425	-1.026	0.0007
6.425	-1.0250000000000001	0.0011
6.425	-1.024	0.0018000000000000002
6.425	-1.0230000000000001	0.0029000000000000002
6.425	-1.022	0.0045000000000000005
6.425	-1.0210000000000001	0.006900000000000001
6.425	-1.02	0.010400000000000001
6.425	-1.0190000000000001	0.0154
6.425	-1.018	0.0223
6.425	-1.0170000000000001	0.0317
6.425	-1.016	0.044000000000000004
6.425	-1.0150000000000001	0.0601
6.425	-1.014	0.08030000000000001
6.425	-1.0130000000000001	0.1051
6.425	-1.012	0.135
6.425	-1.0110000000000001	0.1699
6.425	-1.01	0.2096
6.425	-1.0090000000000001	0.2535
6.425	-1.008	0.3004
6.425	-1.0070000000000001	0.3491
6.425	-1.006	0.3975
6.425	-1.0050000000000001	0.44370000000000004
6.425	-1.004	0.48550000000000004
6.425	-1.0030000000000001	0.5207
6.425	-1.002	0.5474
6.425	-1.0010000000000001	0.5641
6.425	-1.	0.5698
6.425	-0.999	0.5641
6.425	-0.998	0.5474
6.425	-0.997	0.5207
6.425	-0.996	0.48550000000000004
6.425	-0.995	0.44370000000000004
6.425	-0.994	0.3975
6.425	-0.993	0.3491
6.425	-0.992	0.3004
6.425	-0.991	0.2535
6.425	-0.99	0.2096
6.425	-0.989	0.1699
6.425	-0.988	0.135
6.425	-0.987	0.1051
6.425	-0.986	0.08030000000000001
6.425	-0.985	0.0601
6.425	-0.984	0.044000000000000004
6.425	-0.983	0.0317
6.425	-0.982	0.0223
6.425	-0.981	0.0154
		
6.45	-1.03	0.0001
6.45	-1.0290000000000001	0.0002
6.45	-1.028	0.00030000000000000003
6.45	-1.0270000000000001	0.0005
6.45	-1.026	0.0009000000000000001
6.45	-1.0250000000000001	0.0015
6.45	-1.024	0.0025
6.45	-1.0230000000000001	0.0039000000000000003
6.45	-1.022	0.006200000000000001
6.45	-1.0210000000000001	0.0095
6.45	-1.02	0.0143
6.45	-1.0190000000000001	0.0211
6.45	-1.018	0.030500000000000003
6.45	-1.0170000000000001	0.043300000000000005
6.45	-1.016	0.060200000000000004
6.45	-1.0150000000000001	0.0821
6.45	-1.014	0.1097
6.45	-1.0130000000000001	0.1437
6.45	-1.012	0.1845
6.45	-1.0110000000000001	0.23220000000000002
6.45	-1.01	0.28650000000000003
6.45	-1.0090000000000001	0.34650000000000003
6.45	-1.008	0.4107
6.45	-1.0070000000000001	0.4771
6.45	-1.006	0.5434
6.45	-1.0050000000000001	0.6065
6.45	-1.004	0.6637000000000001
6.45	-1.0030000000000001	0.7118
6.45	-1.002	0.7483000000000001
6.45	-1.0010000000000001	0.7711
6.45	-1.	0.7788
6.45	-0.999	0.7711
6.45	-0.998	0.7483000000000001
6.45	-0.997	0.7118
6.45	-0.996	0.6637000000000001
6.45	-0.995	0.6065
6.45	-0.994	0.5434
6.45	-0.993	0.4771
6.45	-0.992	0.4107
6.45	-0.991	0.34650000000000003
6.45	-0.99	0.28650000000000003
6.45	-0.989	0.23220000000000002
6.45	-0.988	0.1845
6.45	-0.987	0.1437
6.45	-0.986	0.1097
6.45	-0.985	0.0821
6.45	-0.984	0.060200000000000004
6.45	-0.983	0.043300000000000005
6.45	-0.982	0.030500000000000003
6.45	-0.981	0.0211
		
6.475	-1.03	0.0001
6.475	-1.0290000000000001	0.0002
6.475	-1.028	0.0004
6.475	-1.0270000000000001	0.0006000000000000001
6.475	-1.026	0.0011
6.475	-1.0250000000000001	0.0018000000000000002
6.475	-1.024	0.003
6.475	-1.0230000000000001	0.0047
6.475	-1.022	0.0074
6.475	-1.0210000000000001	0.0114
6.475	-1.02	0.0172
6.475	-1.0190000000000001	0.025400000000000002
6.475	-1.018	0.0368
6.475	-1.0170000000000001	0.0522
6.475	-1.016	0.0726
6.475	-1.0150000000000001	0.099
6.475	-1.014	0.1323
6.475	-1.0130000000000001	0.1733
6.475	-1.012	0.22260000000000002
6.475	-1.0110000000000001	0.2801
6.475	-1.01	0.3456
6.475	-1.0090000000000001	0.4179
6.475	-1.008	0.4953
6.475	-1.0070000000000001	0.5755
6.475	-1.006	0.6554
6.475	-1.0050000000000001	0.7316
6.475	-1.004	0.8005
6.475	-1.0030000000000001	0.8586
6.475	-1.002	0.9026000000000001
6.475	-1.0010000000000001	0.9301
6.475	-1.	0.9394
6.475	-0.999	0.9301
6.475	-0.998	0.9026000000000001
6.475	-0.997	0.8586
6.475	-0.996	0.8005
6.475	-0.995	0.7316
6.475	-0.994	0.6554
6.475	-0.993	0.5755
6.475	-0.992	0.4953
6.475	-0.991	0.4179
6.475	-0.99	0.3456
6.475	-0.989	0.2801
6.475	-0.988	0.22260000000000002
6.475	-0.987	0.1733
6.475	-0.986	0.1323
6.475	-0.985	0.099
6.475	-0.984	0.0726
6.475	-0.983	0.0522
6.475	-0.982	0.0368
6.475	-0.981	0.025400000000000002
		
6.5	-1.03	0.0001
6.5	-1.0290000000000001	0.0002
6.5	-1.028	0.0004
6.5	-1.0270000000000001	0.0007
6.5	-1.026	0.0012000000000000001
6.5	-1.0250000000000001	0.0019
6.5	-1.024	0.0032
6.5	-1.0230000000000001	0.005
6.5	-1.022	0.0079
6.5	-1.0210000000000001	0.0122
6.5	-1.02	0.0183
6.5	-1.0190000000000001	0.027100000000000003
6.5	-1.018	0.0392
6.5	-1.0170000000000001	0.055600000000000004
6.5	-1.016	0.07730000000000001
6.5	-1.0150000000000001	0.10540000000000001
6.5	-1.014	0.1409
6.5	-1.0130000000000001	0.1845
6.5	-1.012	0.2369
6.5	-1.0110000000000001	0.2982
6.5	-1.01	0.3679
6.5	-1.0090000000000001	0.4449
6.5	-1.008	0.5273
6.5	-1.0070000000000001	0.6126
6.5	-1.006	0.6977
6.5	-1.0050000000000001	0.7788
6.5	-1.004	0.8521000000000001
6.5	-1.0030000000000001	0.9139
6.5	-1.002	0.9608000000000001
6.5	-1.0010000000000001	0.9900000000000001
6.5	-1.	1.
6.5	-0.999	0.9900000000000001
6.5	-0.998	0.9608000000000001
6.5	-0.997	0.9139
6.5	-0.996	0.8521000000000001
6.5	-0.995	0.7788
6.5	-0.994	0.6977
6.5	-0.993	0.6126
6.5	-0.992	0.5273
6.5	-0.991	0.4449
6.5	-0.99	0.3679
6.5	-0.989	0.2982
6.5	-0.988	0.2369
6.5	-0.987	0.1845
6.5	-0.986	0.1409
6.5	-0.985	0.10540000000000001
6.5	-0.984	0.07730000000000001
6.5	-0.983	0.055600000000000004
6.5	-0.982	0.0392
6.5	-0.981	0.027100000000000003
		
6.525	-1.03	0.0001
6.525	-1.0290000000000001	0.0002
6.525	-1.028	0.0004
6.525	-1.0270000000000001	0.0006000000000000001
6.525	-1.026	0.0011
6.525	-1.0250000000000001	0.0018000000000000002
6.525	-1.024	0.003
6.525	-1.0230000000000001	0.0047
6.525	-1.022	0.0074
6.525	-1.0210000000000001	0.0114
6.525	-1.02	0.0172
6.525	-1.0190000000000001	0.025400000000000002
6.525	-1.018	0.0368
6.525	-1.0170000000000001	0.0522
6.525	-1.016	0.0726
6.525	-1.0150000000000001	0.099
6.525	-1.014	0.1323
6.525	-1.0130000000000001	0.1733
6.525	-1.012	0.22260000000000002
6.525	-1.0110000000000001	0.2801
6.525	-1.01	0.3456
6.525	-1.0090000000000001	0.4179
6.525	-1.008	0.4953
6.525	-1.0070000000000001	0.5755
6.525	-1.006	0.6554
6.525	-1.0050000000000001	0.7316
6.525	-1.004	0.8005
6.525	-1.0030000000000001	0.8586
6.525	-1.002	0.9026000000000001
6.525	-1.0010000000000001	0.9301
6.525	-1.	0.9394
6.525	-0.999	0.9301
6.525	-0.998	0.9026000000000001
6.525	-0.997	0.8586
6.525	-0.996	0.8005
6.525	-0.995	0.7316
6.525	-0.994	0.6554
6.525	-0.993	0.5755
6.525	-0.992	0.4953
6.525	-0.991	0.4179
6.525	-0.99	0.3456
6.525	-0.989	0.2801
6.525	-0.988	0.22260000000000002
6.525	-0.987	0.1733
6.525	-0.986	0.1323
6.525	-0.985	0.099
6.525	-0.984	0.0726
6.525	-0.983	0.0522
6.525	-0.982	0.0368
6.525	-0.981	0.025400000000000002
		
6.55	-1.03	0.0001
6.55	-1.0290000000000001	0.0002
6.55	-1.028	0.00030000000000000003
6.55	-1.0270000000000001	0.0005
6.55	-1.026	0.0009000000000000001
6.55	-1.0250000000000001	0.0015
6.55	-1.024	0.0025
6.55	-1.0230000000000001	0.0039000000000000003
6.55	-1.022	0.006200000000000001
6.55	-1.0210000000000001	0.0095
6.55	-1.02	0.0143
6.55	-1.0190000000000001	0.0211
6.55	-1.018	0.030500000000000003
6.55	-1.0170000000000001	0.043300000000000005
6.55	-1.016	0.060200000000000004
6.55	-1.0150000000000001	0.0821
6.55	-1.014	0.1097
6.55	-1.0130000000000001	0.1437
6.55	-1.012	0.1845
6.55	-1.0110000000000001	0.23220000000000002
6.55	-1.01	0.28650000000000003
6.55	-1.0090000000000001	0.34650000000000003
6.55	-1.008	0.4107
6.55	-1.0070000000000001	0.4771
6.55	-1.006	0.5434
6.55	-1.0050000000000001	0.6065
6.55	-1.004	0.6637000000000001
6.55	-1.0030000000000001	0.7118
6.55	-1.002	0.7483000000000001
6.55	-1.0010000000000001	0.7711
6.55	-1.	0.7788
6.55	-0.999	0.7711
6.55	-0.998	0.7483000000000001
6.55	-0.997	0.7118
6.55	-0.996	0.6637000000000001
6.55	-0.995	0.6065
6.55	-0.994	0.5434
6.55	-0.993	0.4771
6.55	-0.992	0.4107
6.55	-0.991	0.34650000000000003
6.55	-0.99	0.28650000000000003
6.55	-0.989	0.23220000000000002
6.55	-0.988	0.1845
6.55	-0.987	0.1437
6.55	-0.986	0.1097
6.55	-0.985	0.0821
6.55	-0.984	0.060200000000000004
6.55	-0.983	0.043300000000000005
6.55	-0.982	0.030500000000000003
6.55	-0.981	0.0211
		
6.575	-1.03	0.0001
6.575	-1.0290000000000001	0.0001
6.575	-1.028	0.0002
6.575	-1.0270000000000001	0.0004
6.575	-1.026	0.0007
6.575	-1.0250000000000001	0.0011
6.575	-1.024	0.0018000000000000002
6.575	-1.0230000000000001	0.0029000000000000002
6.575	-1.022	0.0045000000000000005
6.575	-1.0210000000000001	0.006900000000000001
6.575	-1.02	0.010400000000000001
6.575	-1.0190000000000001	0.0154
6.575	-1.018	0.0223
6.575	-1.0170000000000001	0.0317
6.575	-1.016	0.044000000000000004
6.575	-1.0150000000000001	0.0601
6.575	-1.014	0.08030000000000001
6.575	-1.0130000000000001	0.1051
6.575	-1.012	0.135
6.575	-1.0110000000000001	0.1699
6.575	-1.01	0.2096
6.575	-1.0090000000000001	0.2535
6.575	-1.008	0.3004
6.575	-1.0070000000000001	0.3491
6.575	-1.006	0.3975
6.575	-1.0050000000000001	0.44370000000000004
6.575	-1.004	0.48550000000000004
6.575	-1.0030000000000001	0.5207
6.575	-1.002	0.5474
6.575	-1.0010000000000001	0.5641
6.575	-1.	0.5698
6.575	-0.999	0.5641
6.575	-0.998	0.5474
6.575	-0.997	0.5207
6.575	-0.996	0.48550000000000004
6.575	-0.995	0.44370000000000004
6.575	-0.994	0.3975
6.575	-0.993	0.3491
6.575	-0.992	0.3004
6.575	-0.991	0.2535
6.575	-0.99	0.2096
6.575	-0.989	0.1699
6.575	-0.988	0.135
6.575	-0.987	0.1051
6.575	-0.986	0.08030000000000001
6.575	-0.985	0.0601
6.575	-0.984	0.044000000000000004
6.575	-0.983	0.0317
6.575	-0.982	0.0223
6.575	-0.981	0.0154
		
6.6	-1.03	0.
6.6	-1.0290000000000001	0.0001
6.6	-1.028	0.0001
6.6	-1.0270000000000001	0.00030000000000000003
6.6	-1.026	0.0004
6.6	-1.0250000000000001	0.0007
6.6	-1.024	0.0012000000000000001
6.6	-1.0230000000000001	0.0019
6.6	-1.022	0.0029000000000000002
6.6	-1.0210000000000001	0.0045000000000000005
6.6	-1.02	0.0067
6.6	-1.0190000000000001	0.01
6.6	-1.018	0.014400000000000001
6.6	-1.0170000000000001	0.0204
6.6	-1.016	0.0284
6.6	-1.0150000000000001	0.0388
6.6	-1.014	0.051800000000000006
6.6	-1.0130000000000001	0.0679
6.6	-1.012	0.0872
6.6	-1.0110000000000001	0.1097
6.6	-1.01	0.1353
6.6	-1.0090000000000001	0.1637
6.6	-1.008	0.194
6.6	-1.0070000000000001	0.22540000000000002
6.6	-1.006	0.25670000000000004
6.6	-1.0050000000000001	0.28650000000000003
6.6	-1.004	0.3135
6.6	-1.0030000000000001	0.3362
6.6	-1.002	0.35350000000000004
6.6	-1.0010000000000001	0.3642
6.6	-1.	0.3679
6.6	-0.999	0.3642
6.6	-0.998	0.35350000000000004
6.6	-0.997	0.3362
6.6	-0.996	0.3135
6.6	-0.995	0.28650000000000003
6.6	-0.994	0.25670000000000004
6.6	-0.993	0.22540000000000002
6.6	-0.992	0.194
6.6	-0.991	0.1637
6.6	-0.99	0.1353
6.6	-0.989	0.1097
6.6	-0.988	0.0872
6.6	-0.987	0.0679
6.6	-0.986	0.051800000000000006
6.6	-0.985	0.0388
6.6	-0.984	0.0284
6.6	-0.983	0.0204
6.6	-0.982	0.014400000000000001
6.6	-0.981	0.01
		
6.625	-1.03	0.
6.625	-1.0290000000000001	0.
6.625	-1.028	0.0001
6.625	-1.0270000000000001	0.0001
6.625	-1.026	0.0002
6.625	-1.0250000000000001	0.0004
6.625	-1.024	0.0007
6.625	-1.0230000000000001	0.0011
6.625	-1.022	0.0017000000000000001
6.625	-1.0210000000000001	0.0025
6.625	-1.02	0.0038
6.625	-1.0190000000000001	0.0057
6.625	-1.018	0.0082
6.625	-1.0170000000000001	0.011600000000000001
6.625	-1.016	0.0162
6.625	-1.0150000000000001	0.0221
6.625	-1.014	0.029500000000000002
6.625	-1.0130000000000001	0.038700000000000005
6.625	-1.012	0.0497
6.625	-1.0110000000000001	0.0625
6.625	-1.01	0.0771
6.625	-1.0090000000000001	0.0932
6.625	-1.008	0.1105
6.625	-1.0070000000000001	0.12840000000000001
6.625	-1.006	0.1462
6.625	-1.0050000000000001	0.1632
6.625	-1.004	0.1786
6.625	-1.0030000000000001	0.19160000000000002
6.625	-1.002	0.20140000000000002
6.625	-1.0010000000000001	0.20750000000000002
6.625	-1.	0.2096
6.625	-0.999	0.20750000000000002
6.625	-0.998	0.20140000000000002
6.625	-0.997	0.19160000000000002
6.625	-0.996	0.1786
6.625	-0.995	0.1632
6.625	-0.994	0.1462
6.625	-0.993	0.12840000000000001
6.625	-0.992	0.1105
6.625	-0.991	0.0932
6.625	-0.99	0.0771
6.625	-0.989	0.0625
6.625	-0.988	0.0497
6.625	-0.987	0.038700000000000005
6.625	-0.986	0.029500000000000002
6.625	-0.985	0.0221
6.625	-0.984	0.0162
6.625	-0.983	0.011600000000000001
6.625	-0.982	0.0082
6.625	-0.981	0.0057
		
6.65	-1.03	0.
6.65	-1.0290000000000001	0.
6.65	-1.028	0.
6.65	-1.0270000000000001	0.0001
6.65	-1.026	0.0001
6.65	-1.0250000000000001	0.0002
6.65	-1.024	0.00030000000000000003
6.65	-1.0230000000000001	0.0005
6.65	-1.022	0.0008
6.65	-1.0210000000000001	0.0013000000000000002
6.65	-1.02	0.0019
6.65	-1.0190000000000001	0.0029000000000000002
6.65	-1.018	0.0041
6.65	-1.0170000000000001	0.0059
6.65	-1.016	0.0081
6.65	-1.0150000000000001	0.0111
6.65	-1.014	0.0148
6.65	-1.0130000000000001	0.0194
6.65	-1.012	0.025
6.65	-1.0110000000000001	0.031400000000000004
6.65	-1.01	0.0388
6.65	-1.0090000000000001	0.046900000000000004
6.65	-1.008	0.055600000000000004
6.65	-1.0070000000000001	0.0646
6.65	-1.006	0.07350000000000001
6.65	-1.0050000000000001	0.0821
6.65	-1.004	0.0898
6.65	-1.0030000000000001	0.09630000000000001
6.65	-1.002	0.1013
6.65	-1.0010000000000001	0.1044
6.65	-1.	0.10540000000000001
6.65	-0.999	0.1044
6.65	-0.998	0.1013
6.65	-0.997	0.09630000000000001
6.65	-0.996	0.0898
6.65	-0.995	0.0821
6.65	-0.994	0.07350000000000001
6.65	-0.993	0.0646
6.65	-0.992	0.055600000000000004
6.65	-0.991	0.046900000000000004
6.65	-0.99	0.0388
6.65	-0.989	0.031400000000000004
6.65	-0.988	0.025
6.65	-0.987	0.0194
6.65	-0.986	0.0148
6.65	-0.985	0.0111
6.65	-0.984	0.0081
6.65	-0.983	0.0059
6.65	-0.982	0.0041
6.65	-0.981	0.0029000000000000002
		
6.675	-1.03	0.
6.675	-1.0290000000000001	0.
6.675	-1.028	0.
6.675	-1.0270000000000001	0.
6.675	-1.026	0.0001
6.675	-1.0250000000000001	0.0001
6.675	-1.024	0.0001
6.675	-1.0230000000000001	0.0002
6.675	-1.022	0.0004
6.675	-1.0210000000000001	0.0006000000000000001
6.675	-1.02	0.0009000000000000001
6.675	-1.0190000000000001	0.0013000000000000002
6.675	-1.018	0.0018000000000000002
6.675	-1.0170000000000001	0.0026000000000000003
6.675	-1.016	0.0036000000000000003
6.675	-1.0150000000000001	0.0049
6.675	-1.014	0.0066
6.675	-1.0130000000000001	0.0086
6.675	-1.012	0.0111
6.675	-1.0110000000000001	0.013900000000000001
6.675	-1.01	0.0172
6.675	-1.0090000000000001	0.020800000000000003
6.675	-1.008	0.0247
6.675	-1.0070000000000001	0.0287
6.675	-1.006	0.032600000000000004
6.675	-1.0050000000000001	0.0364
6.675	-1.004	0.039900000000000005
6.675	-1.0030000000000001	0.0427
6.675	-1.002	0.0449
6.675	-1.0010000000000001	0.0463
6.675	-1.	0.0468
6.675	-0.999	0.0463
6.675	-0.998	0.0449
6.675	-0.997	0.0427
6.675	-0.996	0.039900000000000005
6.675	-0.995	0.0364
6.675	-0.994	0.032600000000000004
6.675	-0.993	0.0287
6.675	-0.992	0.0247
6.675	-0.991	0.020800000000000003
6.675	-0.99	0.0172
6.675	-0.989	0.013900000000000001
6.675	-0.988	0.0111
6.675	-0.987	0.0086
6.675	-0.986	0.0066
6.675	-0.985	0.0049
6.675	-0.984	0.0036000000000000003
6.675	-0.983	0.0026000000000000003
6.675	-0.982	0.0018000000000000002
6.675	-0.981	0.0013000000000000002
		
6.7	-1.03	0.
6.7	-1.0290000000000001	0.
6.7	-1.028	0.
6.7	-1.0270000000000001	0.
6.7	-1.026	0.
6.7	-1.0250000000000001	0.
6.7	-1.024	0.0001
6.7	-1.0230000000000001	0.0001
6.7	-1.022	0.0001
6.7	-1.0210000000000001	0.0002
6.7	-1.02	0.00030000000000000003
6.7	-1.0190000000000001	0.0005
6.7	-1.018	0.0007
6.7	-1.0170000000000001	0.001
6.7	-1.016	0.0014
6.7	-1.0150000000000001	0.0019
6.7	-1.014	0.0026000000000000003
6.7	-1.0130000000000001	0.0034000000000000002
6.7	-1.012	0.0043
6.7	-1.0110000000000001	0.0055000000000000005
6.7	-1.01	0.0067
6.7	-1.0090000000000001	0.0081
6.7	-1.008	0.0097
6.7	-1.0070000000000001	0.0112
6.7	-1.006	0.0128
6.7	-1.0050000000000001	0.0143
6.7	-1.004	0.015600000000000001
6.7	-1.0030000000000001	0.0167
6.7	-1.002	0.0176
6.7	-1.0010000000000001	0.0181
6.7	-1.	0.0183
6.7	-0.999	0.0181
6.7	-0.998	0.0176
6.7	-0.997	0.0167
6.7	-0.996	0.015600000000000001
6.7	-0.995	0.0143
6.7	-0.994	0.0128
6.7	-0.993	0.0112
6.7	-0.992	0.0097
6.7	-0.991	0.0081
6.7	-0.99	0.0067
6.7	-0.989	0.0055000000000000005
6.7	-0.988	0.0043
6.7	-0.987	0.0034000000000000002
6.7	-0.986	0.0026000000000000003
6.7	-0.985	0.0019
6.7	-0.984	0.0014
6.7	-0.983	0.001
6.7	-0.982	0.0007
6.7	-0.981	0.0005
		
6.725	-1.03	0.
6.725	-1.0290000000000001	0.
6.725	-1.028	0.
6.725	-1.0270000000000001	0.
6.725	-1.026	0.
6.725	-1.0250000000000001	0.
6.725	-1.024	0.
6.725	-1.0230000000000001	0.
6.725	-1.022	0.0001
6.725	-1.0210000000000001	0.0001
6.725	-1.02	0.0001
6.725	-1.0190000000000001	0.0002
6.725	-1.018	0.0002
6.725	-1.0170000000000001	0.0004
6.725	-1.016	0.0005
6.725	-1.0150000000000001	0.0007
6.725	-1.014	0.0009000000000000001
6.725	-1.0130000000000001	0.0012000000000000001
6.725	-1.012	0.0015
6.725	-1.0110000000000001	0.0019
6.725	-1.01	0.0023
6.725	-1.0090000000000001	0.0028
6.725	-1.008	0.0033
6.725	-1.0070000000000001	0.0039000000000000003
6.725	-1.006	0.0044
6.725	-1.0050000000000001	0.0049
6.725	-1.004	0.0054
6.725	-1.0030000000000001	0.0058000000000000005
6.725	-1.002	0.0061
6.725	-1.0010000000000001	0.0063
6.725	-1.	0.0063
6.725	-0.999	0.0063
6.725	-0.998	0.0061
6.725	-0.997	0.0058000000000000005
6.725	-0.996	0.0054
6.725	-0.995	0.0049
6.725	-0.994	0.0044
6.725	-0.993	0.0039000000000000003
6.725	-0.992	0.0033
6.725	-0.991	0.0028
6.725	-0.99	0.0023
6.725	-0.989	0.0019
6.725	-0.988	0.0015
6.725	-0.987	0.0012000000000000001
6.725	-0.986	0.0009000000000000001
6.725	-0.985	0.0007
6.725	-0.984	0.0005
6.725	-0.983	0.0004
6.725	-0.982	0.0002
6.725	-0.981	0.0002
		
6.75	-1.03	0.
6.75	-1.0290000000000001	0.
6.75	-1.028	0.
6.75	-1.0270000000000001	0.
6.75	-1.026	0.
6.75	-1.0250000000000001	0.
6.75	-1.024	0.
6.75	-1.0230000000000001	0.
6.75	-1.022	0.
6.75	-1.0210000000000001	0.
6.75	-1.02	0.
6.75	-1.0190000000000001	0.0001
6.75	-1.018	0.0001
6.75	-1.0170000000000001	0.0001
6.75	-1.016	0.0001
6.75	-1.0150000000000001	0.0002
6.75	-1.014	0.00030000000000000003
6.75	-1.0130000000000001	0.0004
6.75	-1.012	0.0005
6.75	-1.0110000000000001	0.0006000000000000001
6.75	-1.01	0.0007
6.75	-1.0090000000000001	0.0009000000000000001
6.75	-1.008	0.001
6.75	-1.0070000000000001	0.0012000000000000001
6.75	-1.006	0.0013000000000000002
6.75	-1.0050000000000001	0.0015
6.75	-1.004	0.0016
6.75	-1.0030000000000001	0.0018000000000000002
6.75	-1.002	0.0019
6.75	-1.0010000000000001	0.0019
6.75	-1.	0.0019
6.75	-0.999	0.0019
6.75	-0.998	0.0019
6.75	-0.997	0.0018000000000000002
6.75	-0.996	0.0016
6.75	-0.995	0.0015
6.75	-0.994	0.0013000000000000002
6.75	-0.993	0.0012000000000000001
6.75	-0.992	0.001
6.75	-0.991	0.0009000000000000001
6.75	-0.99	0.0007
6.75	-0.989	0.0006000000000000001
6.75	-0.988	0.0005
6.75	-0.987	0.0004
6.75	-0.986	0.00030000000000000003
6.75	-0.985	0.0002
6.75	-0.984	0.0001
6.75	-0.983	0.0001
6.75	-0.982	0.0001
6.75	-0.981	0.0001
		
6.775	-1.03	0.
6.775	-1.0290000000000001	0.
6.775	-1.028	0.
6.775	-1.0270000000000001	0.
6.775	-1.026	0.
6.775	-1.0250000000000001	0.
6.775	-1.024	0.
6.775	-1.0230000000000001	0.
6.775	-1.022	0.
6.775	-1.0210000000000001	0.
6.775	-1.02	0.
6.775	-1.0190000000000001	0.
6.775	-1.018	0.
6.775	-1.0170000000000001	0.
6.775	-1.016	0.
6.775	-1.0150000000000001	0.0001
6.775	-1.014	0.0001
6.775	-1.0130000000000001	0.0001
6.775	-1.012	0.0001
6.775	-1.0110000000000001	0.0002
6.775	-1.01	0.0002
6.775	-1.0090000000000001	0.0002
6.775	-1.008	0.00030000000000000003
6.775	-1.0070000000000001	0.00030000000000000003
6.775	-1.006	0.0004
6.775	-1.0050000000000001	0.0004
6.775	-1.004	0.0004
6.775	-1.0030000000000001	0.0005
6.775	-1.002	0.0005
6.775	-1.0010000000000001	0.0005
6.775	-1.	0.0005
6.775	-0.999	0.0005
6.775	-0.998	0.0005
6.775	-0.997	0.0005
6.775	-0.996	0.0004
6.775	-0.995	0.0004
6.775	-0.994	0.0004
6.775	-0.993	0.00030000000000000003
6.775	-0.992	0.00030000000000000003
6.775	-0.991	0.0002
6.775	-0.99	0.0002
6.775	-0.989	0.0002
6.775	-0.988	0.0001
6.775	-0.987	0.0001
6.775	-0.986	0.0001
6.775	-0.985	0.0001
6.775	-0.984	0.
6.775	-0.983	0.
6.775	-0.982	0.
6.775	-0.981	0.
		
6.8	-1.03	0.
6.8	-1.0290000000000001	0.
6.8	-1.028	0.
6.8	-1.0270000000000001	0.
6.8	-1.026	0.
6.8	-1.0250000000000001	0.
6.8	-1.024	0.
6.8	-1.0230000000000001	0.
6.8	-1.022	0.
6.8	-1.0210000000000001	0.
6.8	-1.02	0.
6.8	-1.0190000000000001	0.
6.8	-1.018	0.
6.8	-1.0170000000000001	0.
6.8	-1.016	0.
6.8	-1.0150000000000001	0.
6.8	-1.014	0.
6.8	-1.0130000000000001	0.
6.8	-1.012	0.
6.8	-1.0110000000000001	0.
6.8	-1.01	0.
6.8	-1.0090000000000001	0.0001
6.8	-1.008	0.0001
6.8	-1.0070000000000001	0.0001
6.8	-1.006	0.0001
6.8	-1.0050000000000001	0.0001
6.8	-1.004	0.0001
6.8	-1.0030000000000001	0.0001
6.8	-1.002	0.0001
6.8	-1.0010000000000001	0.0001
6.8	-1.	0.0001
6.8	-0.999	0.0001
6.8	-0.998	0.0001
6.8	-0.997	0.0001
6.8	-0.996	0.0001
6.8	-0.995	0.0001
6.8	-0.994	0.0001
6.8	-0.993	0.0001
6.8	-0.992	0.0001
6.8	-0.991	0.0001
6.8	-0.99	0.
6.8	-0.989	0.
6.8	-0.988	0.
6.8	-0.987	0.
6.8	-0.986	0.
6.8	-0.985	0.
6.8	-0.984	0.
6.8	-0.983	0.
6.8	-0.982	0.
6.8	-0.981	0.
		
6.825	-1.03	0.
6.825	-1.0290000000000001	0.
6.825	-1.028	0.
6.825	-1.0270000000000001	0.
6.825	-1.026	0.
6.825	-1.0250000000000001	0.
6.825	-1.024	0.
6.825	-1.0230000000000001	0.
6.825	-1.022	0.
6.825	-1.0210000000000001	0.
6.825	-1.02	0.
6.825	-1.0190000000000001	0.
6.825	-1.018	0.
6.825	-1.0170000000000001	0.
6.825	-1.016	0.
6.825	-1.0150000000000001	0.
6.825	-1.014	0.
6.825	-1.0130000000000001	0.
6.825	-1.012	0.
6.825	-1.0110000000000001	0.
6.825	-1.01	0.
6.825	-1.0090000000000001	0.
6.825	-1.008	0.
6.825	-1.0070000000000001	0.
6.825	-1.006	0.
6.825	-1.0050000000000001	0.
6.825	-1.004	0.
6.825	-1.0030000000000001	0.
6.825	-1.002	0.
6.825	-1.0010000000000001	0.
6.825	-1.	0.
6.825	-0.999	0.
6.825	-0.998	0.
6.825	-0.997	0.
6.825	-0.996	0.
6.825	-0.995	0.
6.825	-0.994	0.
6.825	-0.993	0.
6.825	-0.992	0.
6.825	-0.991	0.
6.825	-0.99	0.
6.825	-0.989	0.
6.825	-0.988	0.
6.825	-0.987	0.
6.825	-0.986	0.
6.825	-0.985	0.
6.825	-0.984	0.
6.825	-0.983	0.
6.825	-0.982	0.
6.825	-0.981	0.
		
6.85	-1.03	0.
6.85	-1.0290000000000001	0.
6.85	-1.028	0.
6.85	-1.0270000000000001	0.
6.85	-1.026	0.
6.85	-1.0250000000000001	0.
6.85	-1.024	0.
6.85	-1.0230000000000001	0.
6.85	-1.022	0.
6.85	-1.0210000000000001	0.
6.85	-1.02	0.
6.85	-1.0190000000000001	0.
6.85	-1.018	0.
6.85	-1.0170000000000001	0.
6.85	-1.016	0.
6.85	-1.0150000000000001	0.
6.85	-1.014	0.
6.85	-1.0130000000000001	0.
6.85	-1.012	0.
6.85	-1.0110000000000001	0.
6.85	-1.01	0.
6.85	-1.0090000000000001	0.
6.85	-1.008	0.
6.85	-1.0070000000000001	0.
6.85	-1.006	0.
6.85	-1.0050000000000001	0.
6.85	-1.004	0.
6.85	-1.0030000000000001	0.
6.85	-1.002	0.
6.85	-1.0010000000000001	0.
6.85	-1.	0.
6.85	-0.999	0.
6.85	-0.998	0.
6.85	-0.997	0.
6.85	-0.996	0.
6.85	-0.995	0.
6.85	-0.994	0.
6.85	-0.993	0.
6.85	-0.992	0.
6.85	-0.991	0.
6.85	-0.99	0.
6.85	-0.989	0.
6.85	-0.988	0.
6.85	-0.987	0.
6.85	-0.986	0.
6.85	-0.985	0.
6.85	-0.984	0.
6.85	-0.983	0.
6.85	-0.982	0.
6.85	-0.981	0.
		
6.875	-1.03	0.
6.875	-1.0290000000000001	0.
6.875	-1.028	0.
6.875	-1.0270000000000001	0.
6.875	-1.026	0.
6.875	-1.0250000000000001	0.
6.875	-1.024	0.
6.875	-1.0230000000000001	0.
6.875	-1.022	0.
6.875	-1.0210000000000001	0.
6.875	-1.02	0.
6.875	-1.0190000000000001	0.
6.875	-1.018	0.
6.875	-1.0170000000000001	0.
6.875	-1.016	0.
6.875	-1.0150000000000001	0.
6.875	-1.014	0.
6.875	-1.0130000000000001	0.
6.875	-1.012	0.
6.875	-1.0110000000000001	0.
6.875	-1.01	0.
6.875	-1.0090000000000001	0.
6.875	-1.008	0.
6.875	-1.0070000000000001	0.
6.875	-1.006	0.
6.875	-1.0050000000000001	0.
6.875	-1.004	0.
6.875	-1.0030000000000001	0.
6.875	-1.002	0.
6.875	-1.0010000000000001	0.
6.875	-1.	0.
6.875	-0.999	0.
6.875	-0.998	0.
6.875	-0.997	0.
6.875	-0.996	0.
6.875	-0.995	0.
6.875	-0.994	0.
6.875	-0.993	0.
6.875	-0.992	0.
6.875	-0.991	0.
6.875	-0.99	0.
6.875	-0.989	0.
6.875	-0.988	0.
6.875	-0.987	0.
6.875	-0.986	0.
6.875	-0.985	0.
6.875	-0.984	0.
6.875	-0.983	0.
6.875	-0.982	0.
6.875	-0.981	0.
		
6.9	-1.03	0.
6.9	-1.0290000000000001	0.
6.9	-1.028	0.
6.9	-1.0270000000000001	0.
6.9	-1.026	0.
6.9	-1.0250000000000001	0.
6.9	-1.024	0.
6.9	-1.0230000000000001	0.
6.9	-1.022	0.
6.9	-1.0210000000000001	0.
6.9	-1.02	0.
6.9	-1.0190000000000001	0.
6.9	-1.018	0.
6.9	-1.0170000000000001	0.
6.9	-1.016	0.
6.9	-1.0150000000000001	0.
6.9	-1.014	0.
6.9	-1.0130000000000001	0.
6.9	-1.012	0.
6.9	-1.0110000000000001	0.
6.9	-1.01	0.
6.9	-1.0090000000000001	0.
6.9	-1.008	0.
6.9	-1.0070000000000001	0.
6.9	-1.006	0.
6.9	-1.0050000000000001	0.
6.9	-1.004	0.
6.9	-1.0030000000000001	0.
6.9	-1.002	0.
6.9	-1.0010000000000001	0.
6.9	-1.	0.
6.9	-0.999	0.
6.9	-0.998	0.
6.9	-0.997	0.
6.9	-0.996	0.
6.9	-0.995	0.
6.9	-0.994	0.
6.9	-0.993	0.
6.9	-0.992	0.
6.9	-0.991	0.
6.9	-0.99	0.
6.9	-0.989	0.
6.9	-0.988	0.
6.9	-0.987	0.
6.9	-0.986	0.
6.9	-0.985	0.
6.9	-0.984	0.
6.9	-0.983	0.
6.9	-0.982	0.
6.9	-0.981	0.
		
6.925	-1.03	0.
6.925	-1.0290000000000001	0.
6.925	-1.028	0.
6.925	-1.0270000000000001	0.
6.925	-1.026	0.
6.925	-1.0250000000000001	0.
6.925	-1.024	0.
6.925	-1.0230000000000001	0.
6.925	-1.022	0.
6.925	-1.0210000000000001	0.
6.925	-1.02	0.
6.925	-1.0190000000000001	0.
6.925	-1.018	0.
6.925	-1.0170000000000001	0.
6.925	-1.016	0.
6.925	-1.0150000000000001	0.
6.925	-1.014	0.
6.925	-1.0130000000000001	0.
6.925	-1.012	0.
6.925	-1.0110000000000001	0.
6.925	-1.01	0.
6.925	-1.0090000000000001	0.
6.925	-1.008	0.
6.925	-1.0070000000000001	0.
6.925	-1.006	0.
6.925	-1.0050000000000001	0.
6.925	-1.004	0.
6.925	-1.0030000000000001	0.
6.925	-1.002	0.
6.925	-1.0010000000000001	0.
6.925	-1.	0.
6.925	-0.999	0.
6.925	-0.998	0.
6.925	-0.997	0.
6.925	-0.996	0.
6.925	-0.995	0.
6.925	-0.994	0.
6.925	-0.993	0.
6.925	-0.992	0.
6.925	-0.991	0.
6.925	-0.99	0.
6.925	-0.989	0.
6.925	-0.988	0.
6.925	-0.987	0.
6.925	-0.986	0.
6.925	-0.985	0.
6.925	-0.984	0.
6.925	-0.983	0.
6.925	-0.982	0.
6.925	-0.981	0.
		
6.95	-1.03	0.
6.95	-1.0290000000000001	0.
6.95	-1.028	0.
6.95	-1.0270000000000001	0.
6.95	-1.026	0.
6.95	-1.0250000000000001	0.
6.95	-1.024	0.
6.95	-1.0230000000000001	0.
6.95	-1.022	0.
6.95	-1.0210000000000001	0.
6.95	-1.02	0.
6.95	-1.0190000000000001	0.
6.95	-1.018	0.
6.95	-1.0170000000000001	0.
6.95	-1.016	0.
6.95	-1.0150000000000001	0.
6.95	-1.014	0.
6.95	-1.0130000000000001	0.
6.95	-1.012	0.
6.95	-1.0110000000000001	0.
6.95	-1.01	0.
6.95	-1.0090000000000001	0.
6.95	-1.008	0.
6.95	-1.0070000000000001	0.
6.95	-1.006	0.
6.95	-1.0050000000000001	0.
6.95	-1.004	0.
6.95	-1.0030000000000001	0.
6.95	-1.002	0.
6.95	-1.0010000000000001	0.
6.95	-1.	0.
6.95	-0.999	0.
6.95	-0.998	0.
6.95	-0.997	0.
6.95	-0.996	0.
6.95	-0.995	0.
6.95	-0.994	0.
6.95	-0.993	0.
6.95	-0.992	0.
6.95	-0.991	0.
6.95	-0.99	0.
6.95	-0.989	0.
6.95	-0.988	0.
6.95	-0.987	0.
6.95	-0.986	0.
6.95	-0.985	0.
6.95	-0.984	0.
6.95	-0.983	0.
6.95	-0.982	0.
6.95	-0.981	0.
		
6.975	-1.03	0.
6.975	-1.0290000000000001	0.
6.975	-1.028	0.
6.975	-1.0270000000000001	0.
6.975	-1.026	0.
6.975	-1.0250000000000001	0.
6.975	-1.024	0.
6.975	-1.0230000000000001	0.
6.975	-1.022	0.
6.975	-1.0210000000000001	0.
6.975	-1.02	0.
6.975	-1.0190000000000001	0.
6.975	-1.018	0.
6.975	-1.0170000000000001	0.
6.975	-1.016	0.
6.975	-1.0150000000000001	0.
6.975	-1.014	0.
6.975	-1.0130000000000001	0.
6.975	-1.012	0.
6.975	-1.0110000000000001	0.
6.975	-1.01	0.
6.975	-1.0090000000000001	0.
6.975	-1.008	0.
6.975	-1.0070000000000001	0.
6.975	-1.006	0.
6.975	-1.0050000000000001	0.
6.975	-1.004	0.
6.975	-1.0030000000000001	0.
6.975	-1.002	0.
6.975	-1.0010000000000001	0.
6.975	-1.	0.
6.975	-0.999	0.
6.975	-0.998	0.
6.975	-0.997	0.
6.975	-0.996	0.
6.975	-0.995	0.
6.975	-0.994	0.
6.975	-0.993	0.
6.975	-0.992	0.
6.975	-0.991	0.
6.975	-0.99	0.
6.975	-0.989	0.
6.975	-0.988	0.
6.975	-0.987	0.
6.975	-0.986	0.
6.975	-0.985	0.
6.975	-0.984	0.
6.975	-0.983	0.
6.975	-0.982	0.
6.975	-0.981	0.
		
7.	-1.03	0.
7.	-1.0290000000000001	0.
7.	-1.028	0.
7.	-1.0270000000000001	0.
7.	-1.026	0.
7.	-1.0250000000000001	0.
7.	-1.024	0.
7.	-1.0230000000000001	0.
7.	-1.022	0.
7.	-1.0210000000000001	0.
7.	-1.02	0.
7.	-1.0190000000000001	0.
7.	-1.018	0.
7.	-1.0170000000000001	0.
7.	-1.016	0.
7.	-1.0150000000000001	0.
7.	-1.014	0.
7.	-1.0130000000000001	0.
7.	-1.012	0.
7.	-1.0110000000000001	0.
7.	-1.01	0.
7.	-1.0090000000000001	0.
7.	-1.008	0.
7.	-1.0070000000000001	0.
7.	-1.006	0.
7.	-1.0050000000000001	0.
7.	-1.004	0.
7.	-1.0030000000000001	0.
7.	-1.002	0.
7.	-1.0010000000000001	0.
7.	-1.	0.
7.	-0.999	0.
7.	-0.998	0.
7.	-0.997	0.
7.	-0.996	0.
7.	-0.995	0.
7.	-0.994	0.
7.	-0.993	0.
7.	-0.992	0.
7.	-0.991	0.
7.	-0.99	0.
7.	-0.989	0.
7.	-0.988	0.
7.	-0.987	0.
7.	-0.986	0.
7.	-0.985	0.
7.	-0.984	0.
7.	-0.983	0.
7.	-0.982	0.
7.	-0.981	0.
		

==> plots/MWE_cos.csv <==
-16.	-0.9576594803233847
-15.9	-0.9816175436063844
-15.8	-0.9957676088732885
-15.7	-0.9999682933493399
-15.6	-0.9941776251838151
-15.5	-0.9784534628188842
-15.4	-0.9529529168871803
-15.3	-0.9179307804142932
-15.2	-0.8737369830110802
-15.1	-0.8208130944926683
-15.	-0.7596879128588213
-14.9	-0.6909721807191258
-14.8	-0.6153524829547208
-14.7	-0.5335843865891177
-14.6	-0.4464848914122656
-14.5	-0.354924266788705
-14.4	-0.25981735621375585
-14.3	-0.16211443649971827
-14.2	-0.06279172292408176
-14.1	0.03715838479082641
-14.	0.1367372182078336
-13.9	0.23494981853982308
-13.8	0.33081487794904696
-13.7	0.42337454445066547
-13.6	0.511703992453149
-13.5	0.594920663309892
-13.4	0.6721930835534681
-13.3	0.7427491727036695
-13.2	0.8058839576404507
-13.1	0.8609666164623065
-13.	0.9074467814501962
-12.9	0.9448600381598606
-12.8	0.9728325656974354
-12.7	0.9910848718142532
-12.6	0.9994345855010047
-12.5	0.9977982791785807
-12.4	0.9861923022788637
-12.3	0.9647326178866098
-12.2	0.9336336440746373
-12.1	0.8932061115093225
-12.	0.8438539587324921
-11.899999999999999	0.7860702961410383
-11.8	0.7204324789908387
-11.7	0.6475963386538759
-11.6	0.5682896297679736
-11.5	0.4833047587530059
-11.399999999999999	0.39349086634788927
-11.3	0.2997453432770149
-11.2	0.2030048638187504
-11.1	0.10423602686569687
-11.	0.004425697988050785
-10.899999999999999	-0.09542885100095243
-10.8	-0.1943299064553348
-10.7	-0.2912892817213455
-10.6	-0.3853381907718296
-10.5	-0.47553692799599256
-10.399999999999999	-0.5609842574272302
-10.3	-0.6408264175949933
-10.2	-0.7142656520272002
-10.1	-0.7805681801691837
-10.	-0.8390715290764524
-9.899999999999999	-0.8891911526253617
-9.8	-0.9304262721047533
-9.7	-0.9623648798313102
-9.6	-0.984687855794127
-9.5	-0.9971721561963784
-9.399999999999999	-0.9996930420352065
-9.3	-0.9922253254526034
-9.2	-0.9748436214041636
-9.1	-0.9477216021311119
-9.	-0.9111302618846769
-8.899999999999999	-0.8654352092411113
-8.8	-0.811093014061656
-8.7	-0.7486466455973987
-8.6	-0.6787200473200125
-8.5	-0.6020119026848236
-8.399999999999999	-0.5192886541166841
-8.3	-0.4313768449706208
-8.2	-0.3391548609838345
-8.1	-0.2435441537357911
-8.	-0.14550003380861354
-7.9	-0.04600212563953695
-7.799999999999999	0.05395542056265064
-7.699999999999999	0.15337386203786524
-7.6	0.2512598425822557
-7.5	0.3466353178350258
-7.4	0.43854732757439036
-7.299999999999999	0.5260775173811061
-7.199999999999999	0.6083513145322552
-7.1	0.6845466664428066
-7.	0.7539022543433046
-6.9	0.8157251001253568
-6.799999999999999	0.8693974903498257
-6.699999999999999	0.9143831482353197
-6.6	0.9502325919585296
-6.5	0.9765876257280235
-6.399999999999999	0.9931849187581928
-6.299999999999999	0.9998586363834152
-6.199999999999999	0.9965420970232174
-6.1	0.9832684384425845
-6.	0.960170286650366
-5.899999999999999	0.9274784307440352
-5.799999999999999	0.8855195169413185
-5.699999999999999	0.8347127848391593
-5.6	0.7755658785102496
-5.5	0.70866977429126
-5.399999999999999	0.6346928759426332
-5.299999999999999	0.55437433617916
-5.199999999999999	0.46851667130037633
-5.1	0.37797774271298024
-5.	0.28366218546322625
-4.899999999999999	0.18651236942257401
-4.799999999999999	0.08749898343944551
-4.699999999999999	-0.012388663462891447
-4.6	-0.11215252693505487
-4.5	-0.2107957994307797
-4.399999999999999	-0.307332869978421
-4.299999999999999	-0.4007991720799763
-4.199999999999999	-0.4902608213407002
-4.1	-0.5748239465332692
-4.	-0.6536436208636119
-3.8999999999999986	-0.7259323042001411
-3.799999999999999	-0.7909677119144174
-3.6999999999999993	-0.8481000317104085
-3.5999999999999996	-0.8967584163341472
-3.5	-0.9364566872907963
-3.3999999999999986	-0.9667981925794614
-3.299999999999999	-0.9874797699088651
-3.1999999999999993	-0.9982947757947531
-3.0999999999999996	-0.9991351502732795
-3.	-0.9899924966004454
-2.8999999999999986	-0.9709581651495902
-2.799999999999999	-0.9422223406686578
-2.6999999999999993	-0.9040721420170609
-2.5999999999999996	-0.8568887533689471
-2.5	-0.8011436155469337
-2.3999999999999986	-0.7373937155412446
-2.299999999999999	-0.6662760212798234
-2.1999999999999993	-0.5885011172553452
-2.0999999999999996	-0.5048461045998571
-2.	-0.4161468365471424
-1.8999999999999986	-0.3232895668635021
-1.799999999999999	-0.22720209469308603
-1.6999999999999993	-0.12884449429552397
-1.5999999999999996	-0.02919952230128837
-1.5	0.0707372016677029
-1.3999999999999986	0.16996714290024234
-1.299999999999999	0.26749882862458846
-1.1999999999999993	0.36235775447667423
-1.0999999999999996	0.4535961214255777
-1.	0.5403023058681397
-0.8999999999999986	0.6216099682706656
-0.7999999999999989	0.6967067093471662
-0.6999999999999993	0.7648421872844889
-0.5999999999999996	0.8253356149096784
-0.5	0.8775825618903728
-0.3999999999999986	0.9210609940028857
-0.29999999999999893	0.9553364891256063
-0.1999999999999993	0.9800665778412417
-0.09999999999999964	0.9950041652780258
0.	1.
0.10000000000000142	0.9950041652780256
0.1999999999999993	0.9800665778412417
0.3000000000000007	0.9553364891256058
0.40000000000000213	0.9210609940028842
0.5	0.8775825618903728
0.6000000000000014	0.8253356149096774
0.6999999999999993	0.7648421872844889
0.8000000000000007	0.6967067093471649
0.9000000000000021	0.6216099682706628
1.	0.5403023058681397
1.1000000000000014	0.45359612142557615
1.1999999999999993	0.36235775447667423
1.3000000000000007	0.26749882862458674
1.4000000000000021	0.16996714290023884
1.5	0.0707372016677029
1.6000000000000014	-0.029199522301290148
1.6999999999999993	-0.12884449429552397
1.8000000000000007	-0.22720209469308775
1.9000000000000021	-0.32328956686350546
2.	-0.4161468365471424
2.1000000000000014	-0.5048461045998587
2.1999999999999993	-0.5885011172553452
2.3000000000000007	-0.6662760212798248
2.400000000000002	-0.7373937155412469
2.5	-0.8011436155469337
2.6000000000000014	-0.856888753368948
2.6999999999999993	-0.9040721420170609
2.8000000000000007	-0.9422223406686584
2.900000000000002	-0.970958165149591
3.	-0.9899924966004454
3.1000000000000014	-0.9991351502732795
3.200000000000003	-0.9982947757947529
3.3000000000000007	-0.9874797699088648
3.400000000000002	-0.9667981925794604
3.5	-0.9364566872907963
3.6000000000000014	-0.8967584163341464
3.700000000000003	-0.8481000317104067
3.8000000000000007	-0.7909677119144163
3.900000000000002	-0.7259323042001387
4.	-0.6536436208636119
4.100000000000001	-0.5748239465332677
4.200000000000003	-0.4902608213406971
4.300000000000001	-0.4007991720799746
4.400000000000002	-0.30733286997841763
4.5	-0.2107957994307797
4.600000000000001	-0.1121525269350531
4.700000000000003	-0.012388663462887896
4.800000000000001	0.08749898343944727
4.900000000000002	0.1865123694225775
5.	0.28366218546322625
5.100000000000001	0.3779777427129819
5.200000000000003	0.4685166713003795
5.300000000000001	0.5543743361791615
5.400000000000002	0.634692875942636
5.5	0.70866977429126
5.600000000000001	0.7755658785102507
5.700000000000003	0.8347127848391612
5.800000000000001	0.8855195169413194
5.900000000000002	0.9274784307440366
6.	0.960170286650366
6.100000000000001	0.9832684384425848
6.200000000000003	0.9965420970232177
6.300000000000001	0.9998586363834151
6.400000000000002	0.9931849187581924
6.5	0.9765876257280235
6.600000000000001	0.950232591958529
6.700000000000003	0.9143831482353183
6.800000000000001	0.8693974903498248
6.900000000000002	0.8157251001253558
7.	0.7539022543433046
7.100000000000001	0.6845466664428053
7.200000000000003	0.6083513145322524
7.300000000000001	0.5260775173811045
7.400000000000002	0.43854732757438875
7.5	0.3466353178350258
7.600000000000001	0.251259842582254
7.700000000000003	0.1533738620378617
7.800000000000001	0.05395542056264886
7.900000000000002	-0.046002125639538725
8.	-0.14550003380861354
8.100000000000001	-0.24354415373579286
8.200000000000003	-0.3391548609838379
8.3	-0.4313768449706208
8.400000000000002	-0.5192886541166871
8.5	-0.6020119026848236
8.600000000000001	-0.6787200473200137
8.700000000000003	-0.748646645597401
8.8	-0.811093014061656
8.900000000000002	-0.8654352092411132
9.	-0.9111302618846769
9.100000000000001	-0.9477216021311125
9.200000000000003	-0.9748436214041644
9.3	-0.9922253254526034
9.400000000000002	-0.9996930420352065
9.5	-0.9971721561963784
9.600000000000001	-0.9846878557941267
9.700000000000003	-0.9623648798313093
9.8	-0.9304262721047533
9.900000000000002	-0.8891911526253601
10.	-0.8390715290764524
10.100000000000001	-0.7805681801691826
10.200000000000003	-0.7142656520271977
10.3	-0.6408264175949933
10.400000000000002	-0.5609842574272272
10.5	-0.47553692799599256
10.600000000000001	-0.385338190771828
10.700000000000003	-0.2912892817213421
10.8	-0.1943299064553348
10.900000000000002	-0.09542885100094889
11.	0.004425697988050785
11.100000000000001	0.10423602686569865
11.200000000000003	0.20300486381875388
11.3	0.2997453432770149
11.400000000000002	0.39349086634789254
11.5	0.4833047587530059
11.600000000000001	0.568289629767975
11.700000000000003	0.6475963386538787
11.8	0.7204324789908387
11.900000000000002	0.7860702961410404
12.	0.8438539587324921
12.100000000000001	0.8932061115093233
12.200000000000003	0.9336336440746386
12.3	0.9647326178866098
12.400000000000002	0.9861923022788639
12.5	0.9977982791785807
12.600000000000001	0.9994345855010047
12.700000000000003	0.9910848718142528
12.8	0.9728325656974354
12.900000000000002	0.9448600381598601
13.	0.9074467814501962
13.100000000000001	0.8609666164623057
13.200000000000003	0.8058839576404486
13.3	0.7427491727036695
13.400000000000002	0.6721930835534667
13.5	0.594920663309892
13.600000000000001	0.5117039924531475
13.700000000000003	0.42337454445066225
13.8	0.33081487794904696
13.900000000000002	0.23494981853982133
14.	0.1367372182078336
14.100000000000001	0.03715838479082463
14.200000000000003	-0.0627917229240853
14.3	-0.16211443649971827
14.400000000000002	-0.25981735621375757
14.5	-0.354924266788705
14.600000000000001	-0.4464848914122672
14.700000000000003	-0.5335843865891207
14.8	-0.6153524829547208
14.900000000000002	-0.6909721807191271
15.	-0.7596879128588213
15.100000000000001	-0.8208130944926693
15.200000000000003	-0.8737369830110818
15.3	-0.9179307804142932
15.400000000000002	-0.9529529168871809
15.5	-0.9784534628188842
15.600000000000001	-0.9941776251838154
15.700000000000003	-0.9999682933493399
15.8	-0.9957676088732885
15.900000000000002	-0.981617543606384
16.	-0.9576594803233847

==> plots/MWE_f_transformed.txt <==
-16.	0.0006628654475775954
-15.9	0.0007178940710155689
-15.8	0.000777102317738713
-15.7	0.0008407732673545017
-15.6	0.0009092063033065292
-15.5	0.0009827178257414252
-15.4	0.001061641978342828
-15.3	0.0011463313880020938
-15.2	0.0012371579160570844
-15.1	0.0013345134196860705
-15.	0.001438810521893858
-14.9	0.0015504833883716964
-14.8	0.0016699885093520272
-14.7	0.0017978054844135461
-14.6	0.0019344378080222418
-14.5	0.002080413653420169
-14.4	0.0022362866522962453
-14.3	0.00240263666749321
-14.2	0.0025800705558220952
-14.1	0.002769222917871444
-14.	0.002970756831513259
-13.9	0.0031853645656224803
-13.8	0.003413768270342233
-13.7	0.00365672064004434
-13.6	0.00391500554495427
-13.5	0.004189438627233411
-13.4	0.0044808678571395255
-13.3	0.004790174044720606
-13.2	0.00511827130233858
-13.1	0.005466107453168672
-13.	0.005834664380679739
-12.9	0.006224958313970738
-12.8	0.006638040043720901
-12.7	0.0070749950634074734
-12.6	0.007536943630355682
-12.5	0.008025040741113529
-12.4	0.008540476015589403
-12.3	0.009084473484355492
-12.2	0.009658291273505754
-12.1	0.010263221181465167
-12.	0.010900588142178709
-11.899999999999999	0.011571749569164748
-11.8	0.012278094575000818
-11.7	0.0130210430609202
-11.6	0.013802044671336396
-11.5	0.014622577608282741
-11.399999999999999	0.015484147300953623
-11.3	0.016388284925766317
-11.2	0.01733654577262734
-11.1	0.018330507453384964
-11.	0.01937176794878296
-10.899999999999999	0.020461943490596532
-10.8	0.021602666276033935
-10.7	0.022795582011924376
-10.6	0.024042347286683502
-10.5	0.025344626768556266
-10.399999999999999	0.026704090229176088
-10.3	0.02812240939205567
-10.2	0.029601254606232218
-10.1	0.03114229134592886
-10.	0.032747176537766653
-9.899999999999999	0.034417554717759515
-9.8	0.03615505402105344
-9.7	0.037961282008124486
-9.6	0.0398378213319258
-9.5	0.04178622525127457
-9.399999999999999	0.04380801299658379
-9.3	0.04590466499487797
-9.2	0.04807761796187752
-9.1	0.05032825986978892
-9.	0.052657924800302104
-8.899999999999999	0.05506788769315598
-8.8	0.05755935900149673
-8.7	0.06013347926610908
-8.6	0.06279131362144517
-8.5	0.0655338462472109
-8.399999999999999	0.06836197478007904
-8.3	0.07127650470089164
-8.2	0.07427814371347607
-8.1	0.07736749613192605
-8.	0.08054505729389672
-7.9	0.08381120801810785
-7.799999999999999	0.08716620912485619
-7.699999999999999	0.09061019603888817
-7.6	0.09414317349448127
-7.5	0.0977650103630149
-7.4	0.10147543462368348
-7.299999999999999	0.10527402849830293
-7.199999999999999	0.10916022377138795
-7.1	0.11313329731682743
-7.	0.11719236685255084
-6.9	0.1213363869445631
-6.799999999999999	0.12556414528161947
-6.699999999999999	0.12987425924161725
-6.6	0.13426517277049418
-6.5	0.13873515359403793
-6.399999999999999	0.1432822907825357
-6.299999999999999	0.14790449268761383
-6.199999999999999	0.15259948526994477
-6.1	0.15736481083572387
-6.	0.16219782719894918
-5.899999999999999	0.1670957072855689
-5.799999999999999	0.17205543919449606
-5.699999999999999	0.17707382672933406
-5.6	0.1821474904134029
-5.5	0.1872728689993217
-5.399999999999999	0.19244622148297544
-5.299999999999999	0.19766362963018952
-5.199999999999999	0.2029210010228547
-5.1	0.20821407262958758
-5.	0.21353841490429445
-4.899999999999999	0.21888943641422368
-4.799999999999999	0.2242623889972578
-4.699999999999999	0.2296523734463151
-4.6	0.23505434571680908
-4.5	0.2404631236511629
-4.399999999999999	0.2458733942123975
-4.299999999999999	0.25127972121682324
-4.199999999999999	0.25667655355386504
-4.1	0.26205823387905597
-4.	0.2674190077642513
-3.8999999999999986	0.2727530332871502
-3.799999999999999	0.2780543910402809
-3.6999999999999993	0.2833170945377114
-3.5999999999999996	0.2885351009959033
-3.5	0.29370232246334027
-3.3999999999999986	0.2988126372718473
-3.299999999999999	0.30385990178086986
-3.1999999999999993	0.30883796238443434
-3.0999999999999996	0.31374066774904197
-3.	0.31856188124939516
-2.8999999999999986	0.3232954935676043
-2.799999999999999	0.3279354354203935
-2.6999999999999993	0.3324756903778188
-2.5999999999999996	0.3369103077361378
-2.5	0.34123341540673297
-2.3999999999999986	0.3454392327824005
-2.299999999999999	0.3495220835418651
-2.1999999999999993	0.3534764083530927
-2.0999999999999996	0.3572967774358288
-2.	0.36097790294381016
-1.8999999999999986	0.3645146511272741
-1.799999999999999	0.36790205423672717
-1.6999999999999993	0.3711353221294327
-1.5999999999999996	0.37420985354073405
-1.5	0.377121246983148
-1.3999999999999986	0.37986531123713396
-1.299999999999999	0.38243807539857294
-1.1999999999999993	0.3848357984492644
-1.0999999999999996	0.38705497831817126
-1.	0.38909236040270373
-0.8999999999999986	0.390944945521028
-0.7999999999999989	0.39260999726820606
-0.6999999999999993	0.3940850487509164
-0.5999999999999996	0.39536790867755384
-0.5	0.3964566667826673
-0.3999999999999986	0.39734969856693786
-0.29999999999999893	0.3980456693362356
-0.1999999999999993	0.3985435375256977
-0.09999999999999964	0.3988425572972398
0.	0.3989422804014327
0.10000000000000142	0.3988425572972398
0.1999999999999993	0.3985435375256977
0.3000000000000007	0.3980456693362356
0.40000000000000213	0.39734969856693786
0.5	0.3964566667826673
0.6000000000000014	0.39536790867755384
0.6999999999999993	0.3940850487509164
0.8000000000000007	0.39260999726820606
0.9000000000000021	0.3909449455210279
1.	0.38909236040270373
1.1000000000000014	0.38705497831817126
1.1999999999999993	0.3848357984492644
1.3000000000000007	0.38243807539857283
1.4000000000000021	0.3798653112371338
1.5	0.377121246983148
1.6000000000000014	0.374209853540734
1.6999999999999993	0.3711353221294327
1.8000000000000007	0.3679020542367271
1.9000000000000021	0.364514651127274
2.	0.36097790294381016
2.1000000000000014	0.3572967774358287
2.1999999999999993	0.3534764083530927
2.3000000000000007	0.34952208354186504
2.400000000000002	0.3454392327824004
2.5	0.34123341540673297
2.6000000000000014	0.33691030773613767
2.6999999999999993	0.3324756903778188
2.8000000000000007	0.3279354354203934
2.900000000000002	0.3232954935676041
3.	0.31856188124939516
3.1000000000000014	0.3137406677490419
3.200000000000003	0.3088379623844342
3.3000000000000007	0.30385990178086975
3.400000000000002	0.29881263727184715
3.5	0.29370232246334027
3.6000000000000014	0.2885351009959032
3.700000000000003	0.28331709453771126
3.8000000000000007	0.27805439104028085
3.900000000000002	0.27275303328715006
4.	0.2674190077642513
4.100000000000001	0.26205823387905586
4.200000000000003	0.2566765535538648
4.300000000000001	0.2512797212168232
4.400000000000002	0.24587339421239734
4.5	0.2404631236511629
4.600000000000001	0.23505434571680897
4.700000000000003	0.22965237344631487
4.800000000000001	0.2242623889972577
4.900000000000002	0.2188894364142235
5.	0.21353841490429445
5.100000000000001	0.2082140726295875
5.200000000000003	0.20292100102285454
5.300000000000001	0.19766362963018944
5.400000000000002	0.19244622148297527
5.5	0.1872728689993217
5.600000000000001	0.18214749041340278
5.700000000000003	0.1770738267293339
5.800000000000001	0.172055439194496
5.900000000000002	0.16709570728556872
6.	0.16219782719894918
6.100000000000001	0.1573648108357238
6.200000000000003	0.15259948526994463
6.300000000000001	0.14790449268761371
6.400000000000002	0.14328229078253554
6.5	0.13873515359403793
6.600000000000001	0.13426517277049416
6.700000000000003	0.1298742592416171
6.800000000000001	0.12556414528161935
6.900000000000002	0.12133638694456303
7.	0.11719236685255084
7.100000000000001	0.11313329731682736
7.200000000000003	0.1091602237713878
7.300000000000001	0.10527402849830286
7.400000000000002	0.10147543462368341
7.5	0.0977650103630149
7.600000000000001	0.0941431734944812
7.700000000000003	0.09061019603888806
7.800000000000001	0.08716620912485612
7.900000000000002	0.08381120801810779
8.	0.08054505729389672
8.100000000000001	0.07736749613192598
8.200000000000003	0.07427814371347596
8.3	0.07127650470089164
8.400000000000002	0.06836197478007894
8.5	0.0655338462472109
8.600000000000001	0.06279131362144513
8.700000000000003	0.06013347926610897
8.8	0.05755935900149673
8.900000000000002	0.055067887693155904
9.	0.052657924800302104
9.100000000000001	0.05032825986978885
9.200000000000003	0.04807761796187743
9.3	0.04590466499487797
9.400000000000002	0.04380801299658371
9.5	0.04178622525127457
9.600000000000001	0.03983782133192576
9.700000000000003	0.037961282008124424
9.8	0.03615505402105344
9.900000000000002	0.03441755471775945
10.	0.032747176537766653
10.100000000000001	0.031142291345928833
10.200000000000003	0.02960125460623217
10.3	0.02812240939205567
10.400000000000002	0.026704090229176042
10.5	0.025344626768556266
10.600000000000001	0.02404234728668348
10.700000000000003	0.022795582011924324
10.8	0.021602666276033935
10.900000000000002	0.020461943490596494
11.	0.01937176794878296
11.100000000000001	0.01833050745338494
11.200000000000003	0.0173365457726273
11.3	0.016388284925766317
11.400000000000002	0.015484147300953604
11.5	0.014622577608282741
11.600000000000001	0.013802044671336387
11.700000000000003	0.013021043060920176
11.8	0.012278094575000818
11.900000000000002	0.011571749569164723
12.	0.010900588142178709
12.100000000000001	0.010263221181465158
12.200000000000003	0.009658291273505731
12.3	0.009084473484355492
12.400000000000002	0.0085404760155894
12.5	0.008025040741113529
12.600000000000001	0.00753694363035567
12.700000000000003	0.00707499506340746
12.8	0.006638040043720901
12.900000000000002	0.006224958313970733
13.	0.005834664380679739
13.100000000000001	0.005466107453168663
13.200000000000003	0.0051182713023385715
13.3	0.004790174044720606
13.400000000000002	0.004480867857139518
13.5	0.004189438627233411
13.600000000000001	0.003915005544954263
13.700000000000003	0.00365672064004433
13.8	0.003413768270342233
13.900000000000002	0.003185364565622474
14.	0.002970756831513259
14.100000000000001	0.0027692229178714416
14.200000000000003	0.0025800705558220905
14.3	0.00240263666749321
14.400000000000002	0.002236286652296243
14.5	0.002080413653420169
14.600000000000001	0.00193443780802224
14.700000000000003	0.0017978054844135414
14.8	0.0016699885093520272
14.900000000000002	0.0015504833883716951
15.	0.001438810521893858
15.100000000000001	0.0013345134196860694
15.200000000000003	0.0012371579160570811
15.3	0.0011463313880020938
15.400000000000002	0.0010616419783428272
15.5	0.0009827178257414252
15.600000000000001	0.0009092063033065275
15.700000000000003	0.0008407732673544994
15.8	0.000777102317738713
15.900000000000002	0.0007178940710155683
16.	0.0006628654475775954

==> plots/MWE_fh.txt <==
-16.	1.4116542642989023e-7
-15.95	3.832770806633813e-8
-15.9	9.898853983227543e-9
-15.85	2.432176980656723e-9
-15.8	5.700502737031875e-10
-15.75	1.3533279032252272e-10
-15.7	7.076914195786553e-11
-15.65	2.1043444468287624e-10
-15.6	9.089360747377905e-10
-15.55	3.823896188255916e-9
-15.5	1.531842101553186e-8
-15.45	5.837496567058133e-8
-15.4	2.1160473975374153e-7
-15.35	7.296413808996487e-7
-15.3	2.393198926794519e-6
-15.25	7.466781077336085e-6
-15.2	0.000022160181488917456
-15.15	0.00006256025114058517
-15.1	0.0001679998639313489
-15.05	0.0004291455884259771
-15.	0.0010427630908546013
-14.95	0.0024101935778257652
-14.9	0.0052991165917958775
-14.85	0.01108256535459209
-14.8	0.02204765492355831
-14.75	0.04172244787921895
-14.7	0.07510389046744365
-14.65	0.1285998210272726
-14.6	0.2094611915381009
-14.55	0.3245279087353215
-14.5	0.4782839513686942
-14.45	0.6705093553933368
-14.4	0.8941474677683952
-14.35	1.1342237476715555
-14.3	1.3685907394060493
-14.25	1.5708464463607354
-14.2	1.7150593230733147
-14.15	1.7811883066625152
-14.1	1.759647998904494
-14.05	1.653586966186554
-14.	1.478133149544221
-13.95	1.2568554977470936
-13.9	1.01658200408028
-13.85	0.7821404763092739
-13.8	0.5724168132377903
-13.75	0.3984972029774513
-13.7	0.2638903136398975
-13.65	0.16622904010314388
-13.6	0.09960373420106056
-13.55	0.056771402096067985
-13.5	0.0307800198576433
-13.45	0.01587425845837131
-13.4	0.007787593506136293
-13.35	0.003634112583507043
-13.3	0.0016131648728311219
-13.25	0.0006811525887549007
-13.2	0.00027358692766803444
-13.15	0.00010452773725492345
-13.1	0.000037988577533181166
-13.05	0.000013132874390688073
-13.	4.318687950663489e-6
-12.95	1.350918457318802e-6
-12.9	4.019682230923871e-7
-12.85	1.1377310006812638e-7
-12.8	3.0631827319436176e-8
-12.75	7.845043795224191e-9
-12.7	1.911581624620113e-9
-12.65	4.4519104607888624e-10
-12.6	1.0942468278896704e-10
-12.55	7.772732173158689e-11
-12.5	2.6835552731129655e-10
-12.45	1.161043668141449e-9
-12.4	4.845771521181141e-9
-12.35	1.9249875288675496e-8
-12.3	7.274273960020373e-8
-12.25	2.614792061227469e-7
-12.2	8.940667822226615e-7
-12.15	2.907957388057425e-6
-12.1	8.996868916556491e-6
-12.05	0.00002647768574945038
-12.	0.0000741231606997905
-11.95	0.0001973845301614912
-11.899999999999999	0.0004999856851877976
-11.85	0.0012047232853302427
-11.8	0.0027612282925875806
-11.75	0.006020084686296891
-11.7	0.012484988955985621
-11.649999999999999	0.024629693098614378
-11.6	0.04621842203795441
-11.55	0.0825004853584329
-11.5	0.14008226944241453
-11.45	0.2262533980170883
-11.399999999999999	0.3476100528666048
-11.35	0.5080129941052843
-11.3	0.7062241913943379
-11.25	0.9338898064946668
-11.2	1.1747188995198352
-11.149999999999999	1.4055864206606539
-11.1	1.5998027004049322
-11.05	1.732050595387307
-11.	1.783774695222504
-10.95	1.7474497628521977
-10.899999999999999	1.6283759348544915
-10.85	1.4434107243832233
-10.8	1.2170557033698668
-10.75	0.9761493287005402
-10.7	0.7447445605667762
-10.649999999999999	0.5404850625266165
-10.6	0.37311724974729477
-10.55	0.2450147530274462
-10.5	0.15304685825469758
-10.45	0.09093726289677996
-10.399999999999999	0.05139780989350223
-10.35	0.027633291923158887
-10.3	0.014132074304160804
-10.25	0.006874869762828934
-10.2	0.003181327021869781
-10.149999999999999	0.0014003526876658898
-10.1	0.0005863431017306981
-10.05	0.00023353473603553453
-10.	0.00008847823069829726
-9.95	0.00003188648503426131
-9.899999999999999	0.000010931056584525535
-9.85	3.564535241243474e-6
-9.8	1.1056787400036291e-6
-9.75	3.2624230868307765e-7
-9.7	9.156655870986595e-8
-9.649999999999999	2.4446633612495767e-8
-9.6	6.208591524935508e-9
-9.55	1.5003913641674696e-9
-9.5	3.4770139395908285e-10
-9.45	9.077910469509292e-11
-9.399999999999999	8.997233049444083e-11
-9.35	3.4319797247733683e-10
-9.3	1.4812641391298996e-9
-9.25	6.132102454445886e-9
-9.2	2.4156168184918094e-8
-9.149999999999999	9.051878710954121e-8
-9.1	3.226524562730467e-7
-9.05	1.0939979639504376e-6
-9.	3.5284448055262346e-6
-8.95	0.000010825187284898809
-8.899999999999999	0.000031591684616280004
-8.85	0.0000876991587467886
-8.8	0.00023158122431495226
-8.75	0.0005816966192098547
-8.7	0.0013898726524868951
-8.649999999999999	0.003158920931962503
-8.6	0.006829482199749828
-8.55	0.014045010724062917
-8.5	0.02747524974454356
-8.45	0.05112655124776362
-8.399999999999999	0.09049750870294485
-8.35	0.15237440580064288
-8.3	0.24404656670448524
-8.25	0.37180793614525454
-8.2	0.5388276636442721
-8.149999999999999	0.7427905834591091
-8.1	0.97402066333043
-8.05	1.214941108660091
-8.	1.4415428612012344
-7.949999999999999	1.62699106648206
-7.9	1.7467391439917683
-7.85	1.7838412940767279
-7.799999999999999	1.7328846289726014
-7.75	1.6012839905804646
-7.699999999999999	1.4075127893435857
-7.65	1.1768513605305895
-7.6	0.9360006571783586
-7.549999999999999	0.708134852094266
-7.5	0.5096136607164129
-7.449999999999999	0.3488602027147679
-7.4	0.22716795702801348
-7.35	0.1407109813034793
-7.299999999999999	0.08290757016039406
-7.25	0.04646710954774827
-7.199999999999999	0.024773216922663942
-7.15	0.012563320194728111
-7.1	0.006060545659480313
-7.049999999999999	0.0027810212180536713
-7.	0.0012138978805027872
-6.949999999999999	0.0005040171099984847
-6.9	0.00019906443811455748
-6.85	0.00007478721500330834
-6.799999999999999	0.0000267267600881594
-6.75	9.085535832375164e-6
-6.699999999999999	2.9379205818945954e-6
-6.65	9.036803395245364e-7
-6.6	2.6440818366417785e-7
-6.549999999999999	7.359024494819715e-8
-6.5	1.9482799542399604e-8
-6.449999999999999	4.906580246344184e-9
-6.399999999999999	1.1761149207108476e-9
-6.35	2.7185087209033224e-10
-6.299999999999999	7.823659754090515e-11
-6.25	1.0827007122462515e-10
-6.199999999999999	4.394131908801344e-10
-6.149999999999999	1.887345021430939e-9
-6.1	7.74897094662388e-9
-6.049999999999999	3.027013176506787e-8
-6.	1.1247962351208645e-7
-5.949999999999999	3.9757479606544877e-7
-5.899999999999999	1.3367466950337286e-6
-5.85	4.27528104623105e-6
-5.799999999999999	0.000013006651255379239
-5.75	0.00003764017188526596
-5.699999999999999	0.00010361508225907259
-5.649999999999999	0.0002713186391757388
-5.6	0.0006758052481690391
-5.549999999999999	0.001601211741015293
-5.5	0.003608786983975857
-5.449999999999999	0.007736757869791778
-5.399999999999999	0.01577763986995857
-5.35	0.03060626599903013
-5.299999999999999	0.05647600054633456
-5.25	0.09912947247035485
-5.199999999999999	0.16551102651262056
-5.149999999999999	0.26286716739963306
-5.1	0.3971284806937935
-5.049999999999999	0.570704108686637
-5.	0.7801466357084317
-4.949999999999999	1.0144409140575155
-4.899999999999999	1.2547654425648405
-4.85	1.4763305875090105
-4.799999999999999	1.6523040304886818
-4.75	1.7590637646451601
-4.699999999999999	1.781387820978526
-4.649999999999999	1.7160133055245734
-4.6	1.5724183341142308
-4.549999999999999	1.3705687423143238
-4.5	1.1363675479316833
-4.449999999999999	0.8962354094980962
-4.399999999999999	0.672373595613945
-4.35	0.47982677411781477
-4.299999999999999	0.32571936632156806
-4.25	0.21032357764112108
-4.199999999999999	0.12918664386640277
-4.149999999999999	0.07548011393509187
-4.1	0.04195007620959563
-4.049999999999999	0.022177788482164538
-4.	0.011152930503717453
-3.9499999999999993	0.005335130301927563
-3.8999999999999986	0.002427651497395224
-3.8499999999999996	0.0010507827342744638
-3.799999999999999	0.0004326381279049643
-3.75	0.00016944233558123772
-3.6999999999999993	0.00006312542911874098
-3.6499999999999986	0.00002237031160746404
-3.5999999999999996	7.540931569532343e-6
-3.549999999999999	2.418038669336499e-6
-3.5	7.375420054264075e-7
-3.4499999999999993	2.1399102318143309e-7
-3.3999999999999986	5.905948586783935e-8
-3.3499999999999996	1.550493186330238e-8
-3.299999999999999	3.872168568194737e-9
-3.25	9.207917764376288e-10
-3.1999999999999993	2.1313072786182788e-10
-3.1499999999999986	7.101284585346111e-11
-3.0999999999999996	1.3375875333467475e-10
-3.049999999999999	5.626601222550779e-10
-3.	2.401512865309358e-9
-2.9499999999999993	9.778358555221317e-9
-2.8999999999999986	3.787796889724896e-8
-2.8499999999999996	1.3957095028354156e-7
-2.799999999999999	4.892026098761663e-7
-2.75	1.6310518811642973e-6
-2.6999999999999993	5.172875925619785e-6
-2.6499999999999986	0.00001560564142893112
-2.5999999999999996	0.000044783338069369985
-2.549999999999999	0.00012224654000696567
-2.5	0.0003174256121871356
-2.4499999999999993	0.0007840299112781619
-2.3999999999999986	0.0018420803648109135
-2.3499999999999996	0.004116895003031873
-2.299999999999999	0.008752180876973596
-2.25	0.017698972474409068
-2.1999999999999993	0.03404592194671142
-2.1499999999999986	0.06229704120765815
-2.0999999999999996	0.10843138810075448
-2.049999999999999	0.1795262215686355
-2.	0.2827392095132317
-1.9499999999999993	0.4235741658917917
-1.8999999999999986	0.6036124168699005
-1.8499999999999996	0.8182238637621482
-1.799999999999999	1.0550459974594277
-1.75	1.294064497920887
-1.6999999999999993	1.509821922684688
-1.6499999999999986	1.6756403405384623
-1.5999999999999996	1.7689728338665929
-1.549999999999999	1.7764246691356338
-1.5	1.6969056807202496
-1.4499999999999993	1.5418917596547257
-1.3999999999999986	1.3327090510660937
-1.3499999999999996	1.0957262926032787
-1.299999999999999	0.856947260043686
-1.25	0.6375164302894227
-1.1999999999999993	0.45114271149064367
-1.1499999999999986	0.30368391163377256
-1.0999999999999996	0.19445311291994327
-1.049999999999999	0.1184386070697567
-1.	0.06862098664594943
-0.9499999999999993	0.037818639476589026
-0.8999999999999986	0.019826229081405064
-0.8499999999999996	0.00988688800494286
-0.7999999999999989	0.0046899086682570534
-0.75	0.0021161888990080717
-0.6999999999999993	0.0009083009205021815
-0.6499999999999986	0.00037084322795672965
-0.5999999999999996	0.00014402445050729158
-0.5499999999999989	0.00005320682904181146
-0.5	0.00001869751124988722
-0.4499999999999993	6.250078976870682e-6
-0.3999999999999986	1.987341415033009e-6
-0.34999999999999964	6.010972443210221e-7
-0.29999999999999893	1.7294271371705186e-7
-0.25	4.733094086128298e-8
-0.1999999999999993	1.2321814551830624e-8
-0.14999999999999858	3.0515574951931035e-9
-0.09999999999999964	7.201043064562409e-10
-0.049999999999998934	1.6801282194086774e-10
0.	6.865437761529223e-11
0.05000000000000071	1.6801282194087588e-10
0.10000000000000142	7.20104306456279e-10
0.15000000000000213	3.051557495193418e-9
0.1999999999999993	1.2321814551830624e-8
0.25	4.733094086128298e-8
0.3000000000000007	1.7294271371705985e-7
0.3500000000000014	6.010972443210477e-7
0.40000000000000213	1.987341415033171e-6
0.4499999999999993	6.250078976870682e-6
0.5	0.00001869751124988722
0.5500000000000007	0.000053206829041813435
0.6000000000000014	0.0001440244505072967
0.6500000000000021	0.00037084322795675405
0.6999999999999993	0.0009083009205021815
0.75	0.0021161888990080717
0.8000000000000007	0.004689908668257178
0.8500000000000014	0.009886888004943114
0.9000000000000021	0.019826229081406015
0.9499999999999993	0.037818639476589026
1.	0.06862098664594943
1.0500000000000007	0.11843860706975895
1.1000000000000014	0.19445311291994655
1.1500000000000021	0.3036839116337815
1.1999999999999993	0.45114271149064367
1.25	0.6375164302894227
1.3000000000000007	0.8569472600436943
1.3500000000000014	1.0957262926032876
1.4000000000000021	1.3327090510661097
1.4499999999999993	1.5418917596547257
1.5	1.6969056807202496
1.5500000000000007	1.7764246691356351
1.6000000000000014	1.768972833866591
1.6500000000000021	1.675640340538453
1.6999999999999993	1.509821922684688
1.75	1.294064497920887
1.8000000000000007	1.055045997459419
1.8500000000000014	0.81822386376214
1.9000000000000021	0.6036124168698862
1.9499999999999993	0.4235741658917917
2.	0.2827392095132317
2.0500000000000007	0.1795262215686324
2.1000000000000014	0.10843138810075247
2.150000000000002	0.06229704120765559
2.1999999999999993	0.03404592194671142
2.25	0.017698972474409068
2.3000000000000007	0.008752180876973364
2.3500000000000014	0.0041168950030317595
2.400000000000002	0.0018420803648108058
2.4499999999999993	0.0007840299112781619
2.5	0.0003174256121871356
2.5500000000000007	0.0001222465400069613
2.6000000000000014	0.00004478333806936839
2.650000000000002	0.00001560564142892993
2.6999999999999993	5.172875925619785e-6
2.75	1.6310518811642973e-6
2.8000000000000007	4.892026098761454e-7
2.8500000000000014	1.395709502835351e-7
2.900000000000002	3.7877968897245325e-8
2.9499999999999993	9.778358555221317e-9
3.	2.401512865309358e-9
3.0500000000000007	5.626601222550482e-10
3.1000000000000014	1.337587533346686e-10
3.150000000000002	7.10128458534633e-11
3.200000000000003	2.1313072786185088e-10
3.25	9.207917764376288e-10
3.3000000000000007	3.872168568194943e-9
3.3500000000000014	1.5504931863303097e-8
3.400000000000002	5.905948586784502e-8
3.450000000000003	2.1399102318145212e-7
3.5	7.375420054264075e-7
3.5500000000000007	2.4180386693366024e-6
3.6000000000000014	7.540931569532638e-6
3.650000000000002	0.000022370311607465706
3.700000000000003	0.00006312542911874546
3.75	0.00016944233558123772
3.8000000000000007	0.0004326381279049781
3.8500000000000014	0.0010507827342744966
3.900000000000002	0.0024276514973953617
3.950000000000003	0.005335130301927852
4.	0.011152930503717453
4.050000000000001	0.022177788482165055
4.100000000000001	0.04195007620959654
4.150000000000002	0.07548011393509489
4.200000000000003	0.12918664386640746
4.25	0.21032357764112108
4.300000000000001	0.3257193663215727
4.350000000000001	0.4798267741178209
4.400000000000002	0.6723735956139599
4.450000000000003	0.8962354094981126
4.5	1.1363675479316833
4.550000000000001	1.3705687423143316
4.600000000000001	1.572418334114237
4.650000000000002	1.716013305524581
4.700000000000003	1.7813878209785274
4.75	1.7590637646451601
4.800000000000001	1.6523040304886767
4.850000000000001	1.4763305875090034
4.900000000000002	1.2547654425648238
4.950000000000003	1.0144409140574984
5.	0.7801466357084317
5.050000000000001	0.5707041086866304
5.100000000000001	0.39712848069378787
5.150000000000002	0.26286716739962485
5.200000000000003	0.16551102651261484
5.25	0.09912947247035485
5.300000000000001	0.05647600054633338
5.350000000000001	0.03060626599902945
5.400000000000002	0.015777639869957786
5.450000000000003	0.007736757869791373
5.5	0.003608786983975857
5.550000000000001	0.0016012117410152446
5.600000000000001	0.0006758052481690179
5.650000000000002	0.00027131863917572054
5.700000000000003	0.00010361508225906523
5.75	0.00003764017188526596
5.800000000000001	0.000013006651255378754
5.850000000000001	4.275281046230875e-6
5.900000000000002	1.3367466950336144e-6
5.950000000000003	3.9757479606541346e-7
6.	1.1247962351208645e-7
6.050000000000001	3.027013176506648e-8
6.100000000000001	7.748970946623495e-9
6.150000000000002	1.8873450214307514e-9
6.200000000000003	4.394131908800912e-10
6.25	1.0827007122462515e-10
6.300000000000001	7.823659754090737e-11
6.350000000000001	2.718508720903463e-10
6.400000000000002	1.1761149207109685e-9
6.450000000000003	4.906580246344671e-9
6.5	1.9482799542399604e-8
6.550000000000001	7.359024494820055e-8
6.600000000000001	2.6440818366418913e-7
6.650000000000002	9.03680339524575e-7
6.700000000000003	2.9379205818948355e-6
6.75	9.085535832375164e-6
6.800000000000001	0.000026726760088160396
6.850000000000001	0.000074787215003311
6.900000000000002	0.00019906443811456418
6.950000000000003	0.0005040171099985169
7.	0.0012138978805027872
7.050000000000001	0.002781021218053748
7.100000000000001	0.006060545659480474
7.150000000000002	0.012563320194728424
7.200000000000003	0.024773216922665108
7.25	0.04646710954774827
7.300000000000001	0.08290757016039572
7.350000000000001	0.1407109813034818
7.400000000000002	0.2271679570280172
7.450000000000003	0.3488602027147779
7.5	0.5096136607164129
7.550000000000001	0.7081348520942735
7.600000000000001	0.9360006571783669
7.650000000000002	1.176851360530598
7.700000000000003	1.407512789343601
7.75	1.6012839905804646
7.800000000000001	1.7328846289726048
7.850000000000001	1.7838412940767279
7.900000000000002	1.7467391439917654
7.950000000000003	1.6269910664820488
8.	1.4415428612012344
8.05	1.214941108660091
8.100000000000001	0.9740206633304215
8.150000000000002	0.7427905834590933
8.200000000000003	0.5388276636442588
8.25	0.37180793614525454
8.3	0.24404656670448524
8.350000000000001	0.15237440580064024
8.400000000000002	0.09049750870294135
8.450000000000003	0.05112655124776146
8.5	0.02747524974454356
8.55	0.014045010724062917
8.600000000000001	0.006829482199749646
8.650000000000002	0.0031589209319623237
8.700000000000003	0.0013898726524868112
8.75	0.0005816966192098547
8.8	0.00023158122431495226
8.850000000000001	0.00008769915874678548
8.900000000000002	0.00003159168461627771
8.950000000000003	0.000010825187284897964
9.	3.5284448055262346e-6
9.05	1.0939979639504376e-6
9.100000000000001	3.2265245627303176e-7
9.150000000000002	9.051878710953285e-8
9.200000000000003	2.4156168184915775e-8
9.25	6.132102454445886e-9
9.3	1.4812641391298996e-9
9.350000000000001	3.431979724773189e-10
9.400000000000002	8.997233049443447e-11
9.450000000000003	9.077910469509939e-11
9.5	3.4770139395908285e-10
9.55	1.5003913641674696e-9
9.600000000000001	6.208591524935817e-9
9.650000000000002	2.4446633612498024e-8
9.700000000000003	9.156655870987409e-8
9.75	3.2624230868307765e-7
9.8	1.1056787400036291e-6
9.850000000000001	3.5645352412436128e-6
9.900000000000002	0.000010931056584526389
9.950000000000003	0.000031886485034263634
10.	0.00008847823069829726
10.05	0.00023353473603553453
10.100000000000001	0.0005863431017307169
10.150000000000002	0.0014003526876659742
10.200000000000003	0.0031813270218699593
10.25	0.006874869762828934
10.3	0.014132074304160804
10.350000000000001	0.027633291923159525
10.400000000000002	0.051397809893504405
10.450000000000003	0.09093726289678347
10.5	0.15304685825469758
10.55	0.2450147530274462
10.600000000000001	0.3731172497473001
10.650000000000002	0.5404850625266298
10.700000000000003	0.744744560566792
10.75	0.9761493287005402
10.8	1.2170557033698668
10.850000000000001	1.4434107243832308
10.900000000000002	1.6283759348545026
10.950000000000003	1.7474497628522032
11.	1.783774695222504
11.05	1.732050595387307
11.100000000000001	1.5998027004049262
11.150000000000002	1.4055864206606383
11.200000000000003	1.1747188995198181
11.25	0.9338898064946668
11.3	0.7062241913943379
11.350000000000001	0.508012994105278
11.400000000000002	0.34761005286659485
11.450000000000003	0.22625339801708097
11.5	0.14008226944241453
11.55	0.0825004853584329
11.600000000000001	0.04621842203795343
11.650000000000002	0.02462969309861324
11.700000000000003	0.012484988955984988
11.75	0.006020084686296891
11.8	0.0027612282925875806
11.850000000000001	0.0012047232853302065
11.900000000000002	0.0004999856851877656
11.950000000000003	0.0001973845301614779
12.	0.0000741231606997905
12.05	0.00002647768574945038
12.100000000000001	8.99686891655614e-6
12.150000000000002	2.9079573880573064e-6
12.200000000000003	8.940667822225837e-7
12.25	2.614792061227469e-7
12.3	7.274273960020373e-8
12.350000000000001	1.924987528867454e-8
12.400000000000002	4.8457715211809e-9
12.450000000000003	1.1610436681413293e-9
12.5	2.6835552731129655e-10
12.55	7.772732173158689e-11
12.600000000000001	1.0942468278897191e-10
12.650000000000002	4.4519104607890976e-10
12.700000000000003	1.9115816246203032e-9
12.75	7.845043795224191e-9
12.8	3.0631827319436176e-8
12.850000000000001	1.1377310006813163e-7
12.900000000000002	4.019682230924035e-7
12.950000000000003	1.3509184573189172e-6
13.	4.318687950663489e-6
13.05	0.000013132874390688073
13.100000000000001	0.00003798857753318258
13.150000000000002	0.00010452773725492716
13.200000000000003	0.0002735869276680524
13.25	0.0006811525887549007
13.3	0.0016131648728311219
13.350000000000001	0.003634112583507147
13.400000000000002	0.0077875935061365005
13.450000000000003	0.015874258458372086
13.5	0.0307800198576433
13.55	0.056771402096067985
13.600000000000001	0.09960373420106246
13.650000000000002	0.16622904010314676
13.700000000000003	0.2638903136399057
13.75	0.3984972029774513
13.8	0.5724168132377903
13.850000000000001	0.7821404763092819
13.900000000000002	1.0165820040802886
13.950000000000003	1.2568554977471105
14.	1.478133149544221
14.05	1.653586966186554
14.100000000000001	1.759647998904496
14.150000000000002	1.7811883066625145
14.200000000000003	1.715059323073307
14.25	1.5708464463607354
14.3	1.3685907394060493
14.350000000000001	1.1342237476715467
14.400000000000002	0.8941474677683868
14.450000000000003	0.6705093553933219
14.5	0.4782839513686942
14.55	0.3245279087353215
14.600000000000001	0.20946119153809745
14.650000000000002	0.12859982102727024
14.700000000000003	0.07510389046744065
14.75	0.04172244787921895
14.8	0.02204765492355831
14.850000000000001	0.011082565354591815
14.900000000000002	0.005299116591795736
14.950000000000003	0.0024101935778256256
15.	0.0010427630908546013
15.05	0.0004291455884259771
15.100000000000001	0.00016799986393134321
15.150000000000002	0.00006256025114058273
15.200000000000003	0.000022160181488915762
15.25	7.466781077336085e-6
15.3	2.393198926794519e-6
15.350000000000001	7.296413808996175e-7
15.400000000000002	2.116047397537314e-7
15.450000000000003	5.837496567057594e-8
15.5	1.531842101553186e-8
15.55	3.823896188255916e-9
15.600000000000001	9.089360747377453e-10
15.650000000000002	2.104344446828656e-10
15.700000000000003	7.076914195786345e-11
15.75	1.3533279032252272e-10
15.8	5.700502737031875e-10
15.850000000000001	2.4321769806568525e-9
15.900000000000002	9.898853983228034e-9
15.950000000000003	3.832770806634167e-8
16.	1.4116542642989023e-7

==> plots/MWE_fh_transformed.txt <==
-16.	0.011931578056396719
-15.98	0.01148988669818245
-15.96	0.009862271031173871
-15.94	0.007331052432955665
-15.92	0.004343747822116095
-15.9	0.001418111207448824
-15.88	-0.0009680396583845377
-15.86	-0.002476399087374716
-15.84	-0.0029738393849645154
-15.82	-0.0025491782745579567
-15.8	-0.0014781364462269982
-15.78	-0.00014634098497486853
-15.76	0.001049578169724118
-15.74	0.0017977468575550465
-15.72	0.0019400537650381853
-15.7	0.0014982689331520325
-15.68	0.0006526235240753255
-15.66	-0.0003193533917472575
-15.64	-0.001125833039279822
-15.62	-0.0015424790468044683
-15.6	-0.0014711267015357196
-15.58	-0.000960432557623781
-15.56	-0.00018443056391403674
-15.54	0.0006133756811545742
-15.52	0.0011934404160814614
-15.5	0.001389772877149321
-15.48	0.001156001428806968
-15.46	0.0005753518999113632
-15.44	-0.00016744438086575177
-15.42	-0.0008433380774791188
-15.4	-0.0012480349961689662
-15.38	-0.0012625569258976513
-15.36	-0.0008876242651974158
-15.34	-0.00024202301901836805
-15.32	0.0004742417643355133
-15.3	0.0010408471194123985
-15.28	0.001283888008324183
-15.26	0.0011285265053193512
-15.24	0.0006218013937455617
-15.22	-0.00008131656107871225
-15.2	-0.0007646056415743105
-15.18	-0.001216176358911208
-15.16	-0.0012933376237694032
-15.14	-0.0009671324178850283
-15.12	-0.0003327977440932002
-15.1	0.0004175277857952408
-15.08	0.001052191214586691
-15.06	0.0013706130293449556
-15.04	0.0012658457945146353
-15.02	0.0007598425739965616
-15.	-6.979260485393699e-17
-14.98	-0.0007829832254657089
-14.96	-0.0013441213269064103
-14.94	-0.0014996895296205477
-14.92	-0.0011863422817059506
-14.9	-0.00048509807882739404
-14.879999999999999	0.0003984312376362475
-14.86	0.001193130045017705
-14.84	0.0016441543552955685
-14.82	0.0015931477959958671
-14.8	0.0010321096596013536
-14.78	0.00011310874477673452
-14.76	-0.0008912462276701494
-14.74	-0.001666811973744172
-14.72	-0.001954028190389145
-14.7	-0.0016323732206068534
-14.68	-0.0007664099757933423
-14.66	0.00040303880254557187
-14.64	0.0015231693301205845
-14.62	0.0022325378126242593
-14.6	0.0022740680300649347
-14.58	0.0015834604961711164
-14.56	0.0003239701045378623
-14.54	-0.001147088019934132
-14.52	-0.0023749277268929054
-14.5	-0.0029421492040129626
-14.48	-0.002603457168206389
-14.46	-0.0013788120925005796
-14.44	0.0004272088677594444
-14.42	0.0022924668958700842
-14.4	0.003618387812003066
-14.379999999999999	0.003909427300409095
-14.36	0.0029403341783500896
-14.34	0.0008594548567317466
-14.32	-0.0018098521398056894
-14.3	-0.004281529891981111
-14.28	-0.005712836649875761
-14.26	-0.005455008268292053
-14.24	-0.0032817878178833084
-14.22	0.0004715095763046301
-14.2	0.004907585829232086
-14.18	0.008721324006185764
-14.16	0.010484037267727297
-14.14	0.008996229311293258
-14.12	0.0036237803512326728
-14.1	-0.005470258376981082
-14.08	-0.017265970287556595
-14.06	-0.030027663830294468
-14.04	-0.04162564608736234
-14.02	-0.04997221899456474
-14.	-0.05347362296723866
-13.98	-0.05139121435497255
-13.96	-0.04402318688603395
-13.94	-0.03265895479540605
-13.92	-0.019312209818146887
-13.9	-0.006292294884020273
-13.879999999999999	0.0042867024464200805
-13.86	0.010944155003745517
-13.84	0.013116275192260583
-13.82	0.011220820906235647
-13.8	0.006493373117261618
-13.78	0.0006415835467704178
-13.76	-0.004592333764713096
-13.74	-0.007850161736918505
-13.719999999999999	-0.008454642397231963
-13.7	-0.006516323894827305
-13.68	-0.002832742011506669
-13.66	0.0013833983185728542
-13.64	0.004867221502917497
-13.620000000000001	0.006655149346123367
-13.6	0.006334612037880616
-13.58	0.004127320821043332
-13.56	0.0007909802865694427
-13.54	-0.0026253712797062972
-13.52	-0.005097958889441037
-13.5	-0.005924760925363201
-13.48	-0.00491831998752688
-13.46	-0.002442999467889947
-13.44	0.0007095643864917858
-13.42	0.003566599566617061
-13.4	0.005267576087795812
-13.379999999999999	0.0053182216490202956
-13.36	0.00373143638630518
-13.34	0.0010153948611044577
-13.32	-0.001985681070830794
-13.3	-0.004349387016804296
-13.28	-0.005354262542152137
-13.26	-0.004696947380589519
-13.24	-0.0025827777320700024
-13.219999999999999	0.0003370899130657184
-13.2	0.0031632656284886545
-13.18	0.00502141519348616
-13.16	0.00532933349389591
-13.14	0.003977208311449051
-13.120000000000001	0.001365853695886023
-13.1	-0.0017101751905779267
-13.08	-0.004301117448632745
-13.06	-0.005591558816994367
-13.04	-0.005153831976114162
-13.02	-0.003087482374777435
-13.	-1.0295881183064599e-16
-12.98	0.003168809588924246
-12.96	0.0054289215846284305
-12.94	0.006045160934339051
-12.92	0.004772521877648175
-12.9	0.0019475960474875102
-12.879999999999999	-0.0015964455893389584
-12.86	-0.004771115542431362
-12.84	-0.00656154558260255
-12.82	-0.0063452836523371905
-12.8	-0.004102534365702412
-12.78	-0.0004486978400227681
-12.76	0.0035284739197195183
-12.74	0.006585780164688048
-12.719999999999999	0.007705181160243432
-12.7	0.0064239610889824505
-12.68	0.003010065875355917
-12.66	-0.0015797673076624321
-12.64	-0.00595834792994415
-12.620000000000001	-0.008715813077695495
-12.6	-0.00886020862656541
-12.58	-0.006157141573195814
-12.56	-0.0012572112352276152
-12.54	0.004442541286205033
-12.52	0.009179447395406094
-12.5	0.011349121454679386
-12.48	0.010022576936318629
-12.46	0.0052974328004186605
-12.44	-0.0016380684385137313
-12.42	-0.008772558393301036
-12.4	-0.01381878047332738
-12.379999999999999	-0.01490044223609566
-12.36	-0.011184436805299108
-12.34	-0.003262660679157563
-12.32	0.006856829420008635
-12.3	0.01618865028675349
-12.28	0.02155732544497463
-12.26	0.020543285235388085
-12.24	0.012334353543880358
-12.219999999999999	-0.0017685926780500215
-12.2	-0.018371161703890124
-12.18	-0.03258236079300179
-12.16	-0.03908949810224429
-12.14	-0.033475222025568026
-12.120000000000001	-0.013457247074151999
-12.1	0.02027372779576531
-12.08	0.0638628317212461
-12.06	0.11084347648963856
-12.04	0.15334901537933968
-12.02	0.18372998939395566
-12.	0.19621058655921675
-11.98	0.18819284924237437
-11.96	0.16088928695890212
-11.94	0.11911853436419959
-11.92	0.07029759086948148
-11.9	0.022858564259500593
-11.879999999999999	-0.015541560790433041
-11.86	-0.03959906568360913
-11.84	-0.04736359237344481
-11.82	-0.04043804549365207
-11.8	-0.02335432370648647
-11.780000000000001	-0.0023029343938592633
-11.76	0.01645103413079132
-11.74	0.028065305534568968
-11.719999999999999	0.030166006765701622
-11.7	0.023203668638033973
-11.68	0.010066822857375944
-11.66	-0.004906412493785956
-11.64	-0.017227780754503177
-11.620000000000001	-0.023509177875173013
-11.6	-0.022332177392467154
-11.58	-0.014521473498440591
-11.559999999999999	-0.0027774070213560514
-11.54	0.009200173346883719
-11.52	0.017829247767991597
-11.5	0.020679447570486557
-11.48	0.01713232459431615
-11.46	0.008492866488266144
-11.44	-0.0024618078110924617
-11.42	-0.01234946373080996
-11.399999999999999	-0.01820270685564942
-11.379999999999999	-0.01834099963321393
-11.36	-0.012842927229955375
-11.34	-0.003487822313649662
-11.32	0.0068070712666397784
-11.3	0.014880251326645924
-11.280000000000001	0.018281561443862043
-11.26	0.01600518615188134
-11.24	0.008783416545182061
-11.219999999999999	-0.001144072677397472
-11.2	-0.010714574535002542
-11.18	-0.01697449299118385
-11.16	-0.0179793914460138
-11.14	-0.013390963903029855
-11.120000000000001	-0.004589539312443916
-11.1	0.005735046254772979
-11.08	0.014394912718335906
-11.059999999999999	0.01867635165975
-11.04	0.017179907133182248
-11.02	0.010271324601391239
-11.	-8.542644835295062e-16
-10.98	-0.010499797732050908
-10.96	-0.017952699812797797
-10.94	-0.01995057782213204
-10.92	-0.015719073706054985
-10.899999999999999	-0.006401906367268627
-10.879999999999999	0.005237161491034111
-10.86	0.01562043735806387
-10.84	0.021439310631605292
-10.82	0.020691268610441887
-10.8	0.013351182006210544
-10.780000000000001	0.001457313132628366
-10.76	-0.011437134343338312
-10.74	-0.02130438253167851
-10.719999999999999	-0.024875738735978828
-10.7	-0.02069795533889469
-10.68	-0.009679032655594486
-10.66	0.005069679307083058
-10.64	0.019082911518536805
-10.620000000000001	0.027858523532092123
-10.6	0.02826347433121192
-10.58	0.01960162830408323
-10.559999999999999	0.003994410315163284
-10.54	-0.014086636393688266
-10.52	-0.029048504630004073
-10.5	-0.035842714909376454
-10.48	-0.03158998821854596
-10.46	-0.016663527115239482
-10.44	0.005142389045422229
-10.42	0.027484672478162348
-10.399999999999999	0.04320812562945335
-10.379999999999999	0.04649714406665796
-10.36	0.03483153800898543
-10.34	0.010140557954548128
-10.32	-0.02126888382251803
-10.3	-0.050114500488433286
-10.280000000000001	-0.06660073986897558
-10.26	-0.0633410827369227
-10.24	-0.03795451011267569
-10.219999999999999	0.005431330508830756
-10.2	0.05630493216754194
-10.18	0.09966066464607211
-10.16	0.11932535526529571
-10.14	0.10198293793384267
-10.120000000000001	0.04091586056939183
-10.1	-0.061517756123589826
-10.08	-0.19339554139393683
-10.059999999999999	-0.3349961651479983
-10.04	-0.4625323358216021
-10.02	-0.5530604071478853
-10.	-0.5894491776797998
-9.98	-0.5642329684880131
-9.96	-0.4814086385354905
-9.94	-0.35571117110667266
-9.92	-0.20950288893804314
-9.899999999999999	-0.06798763501303969
-9.879999999999999	0.046132503971653714
-9.86	0.1173083014357839
-9.84	0.14002960158878427
-9.82	0.11931547813453589
-9.8	0.0687709994474546
-9.780000000000001	0.006767854563181917
-9.76	-0.0482496387316062
-9.74	-0.08214895592350172
-9.719999999999999	-0.08812142444437192
-9.7	-0.0676474998715859
-9.68	-0.02928997042842376
-9.66	0.014246952465216501
-9.64	0.04992506798265616
-9.620000000000001	0.06799205722137715
-9.6	0.06445894895280477
-9.58	0.041830614880535855
-9.559999999999999	0.007984624591214833
-9.54	-0.026396259801502224
-9.52	-0.05105177132556979
-9.5	-0.0590946464707295
-9.48	-0.04886038797007219
-9.46	-0.02417276471666753
-9.44	0.006992904293657713
-9.42	0.03500926145637197
-9.399999999999999	0.05149940794325852
-9.379999999999999	0.051786990598243134
-9.36	0.036190376816372404
-9.34	0.009808776661219765
-9.32	-0.019105227028408354
-9.3	-0.0416805636028028
-9.280000000000001	-0.05110554379849697
-9.26	-0.04465261196251853
-9.24	-0.02445575239698682
-9.219999999999999	0.0031790881809762
-9.2	0.029713601998574195
-9.18	0.04697952201834779
-9.16	0.04966131115200187
-9.14	0.03691360358306865
-9.120000000000001	0.012626271101193373
-9.1	-0.015746148818273974
-9.08	-0.03944372058930532
-9.059999999999999	-0.051073108509590584
-9.04	-0.04688700278950743
-9.02	-0.0279762516061585
-9.	5.223476083570992e-16
-8.98	0.028484383603556925
-8.96	0.048605685566179405
-8.94	0.053906879616067854
-8.92	0.04238840512105655
-8.899999999999999	0.01722903110434615
-8.879999999999999	-0.014066268852923435
-8.86	-0.04187044231134362
-8.84	-0.05735305905795817
-8.82	-0.05524135209763945
-8.8	-0.035573640233582386
-8.780000000000001	-0.0038751889392506737
-8.76	0.030352092480151627
-8.74	0.05642502716912697
-8.719999999999999	0.06575219013443188
-8.7	0.054600056606196094
-8.68	0.02548173609607347
-8.66	-0.013320145154817534
-8.64	-0.050038527048796695
-8.620000000000001	-0.07290366929194157
-8.6	-0.07381561623751672
-8.58	-0.05109121882687578
-8.559999999999999	-0.010390541930518249
-8.54	0.03656993937811006
-8.52	0.07526137133069861
-8.5	0.09267885415727876
-8.48	0.08151933585524321
-8.46	0.04291503908527606
-8.44	-0.013217183539630601
-8.42	-0.07050111214899395
-8.399999999999999	-0.11061199873223433
-8.379999999999999	-0.11879399907141396
-8.36	-0.08881213010907597
-8.34	-0.0258043484358989
-8.32	0.054014101492623715
-8.3	0.12701566141967288
-8.280000000000001	0.16846292343660513
-8.26	0.1598976838926549
-8.24	0.09562060595840174
-8.219999999999999	-0.013656070297027489
-8.2	-0.1412854251940252
-8.18	-0.24957789277677542
-8.16	-0.2982266715590648
-8.14	-0.2543739743460335
-8.120000000000001	-0.10185169420613384
-8.1	0.15282994774110073
-8.08	0.4794969478119392
-8.059999999999999	0.8289162166278098
-8.04	1.142205669401108
-8.02	1.363032438707675
-8.	1.4498110312901409
-7.98	1.3850163601098882
-7.959999999999999	1.179347348315352
-7.9399999999999995	0.8696745702084338
-7.92	0.5111880512916392
-7.9	0.16555870594136407
-7.879999999999999	-0.11211417558055209
-7.859999999999999	-0.28452056171943496
-7.84	-0.3389504190448051
-7.82	-0.2882335422070297
-7.800000000000001	-0.16579998237788424
-7.779999999999999	-0.01628401795376721
-7.76	0.11586066905411711
-7.74	0.19686813418900004
-7.720000000000001	0.21075908135971438
-7.699999999999999	0.1614685516572681
-7.68	0.06977286295030556
-7.66	-0.03387045233426659
-7.640000000000001	-0.11845382722773845
-7.619999999999999	-0.16099783099062465
-7.6	-0.1523268545228525
-7.58	-0.09865495752265699
-7.5600000000000005	-0.018793625934551025
-7.539999999999999	0.062005452574616274
-7.52	0.11968224134481975
-7.5	0.13826060358092165
-7.48	0.11408764927202515
-7.459999999999999	0.056329961783409155
-7.4399999999999995	-0.0162630548659465
-7.42	-0.08125664801004355
-7.4	-0.11929152788354544
-7.379999999999999	-0.11971799925442957
-7.359999999999999	-0.0834955427080235
-7.34	-0.022584810138979842
-7.32	0.04390209161881096
-7.299999999999999	0.09558681761508049
-7.279999999999999	0.11696713296824111
-7.26	0.10199387925829533
-7.24	0.05574933377859889
-7.220000000000001	-0.007232569882664229
-7.199999999999999	-0.06746472851026396
-7.18	-0.10645387630763171
-7.16	-0.11230587575311962
-7.140000000000001	-0.08331096256169737
-7.119999999999999	-0.02843951784486655
-7.1	0.03539589368799315
-7.08	0.08848870004140841
-7.0600000000000005	0.11434933516680618
-7.039999999999999	0.10476717540299775
-7.02	0.062386942168903496
-7.	-9.041713187880164e-16
-6.98	-0.06326650191137147
-6.959999999999999	-0.10774211105346944
-6.9399999999999995	-0.11925429029428304
-6.92	-0.09358544420065527
-6.9	-0.037962385563176354
-6.879999999999999	0.030931641334073803
-6.859999999999999	0.09188889129712245
-6.84	0.12561556635586948
-6.82	0.12074873364035221
-6.799999999999999	0.07760290955236705
-6.779999999999999	0.008436726856114
-6.76	-0.06594792794593379
-6.74	-0.12235330524712167
-6.720000000000001	-0.14229366429568432
-6.699999999999999	-0.11792335971280864
-6.68	-0.0549246345165811
-6.66	0.028653556241531312
-6.640000000000001	0.10742503437909202
-6.619999999999999	0.15620027078311013
-6.6	0.15783817690200094
-6.58	0.1090288623658073
-6.5600000000000005	0.02212915483922986
-6.539999999999999	-0.07772885669518968
-6.52	-0.1596472998752889
-6.5	-0.19620113579060283
-6.48	-0.17223162741196846
-6.459999999999999	-0.0904884597436229
-6.4399999999999995	0.02781339575453355
-6.42	0.1480616120626505
-6.4	0.23183561647209538
-6.379999999999999	0.24848709007676634
-6.359999999999999	0.18540140679547992
-6.34	0.053760716385687704
-6.32	-0.11230800609413186
-6.299999999999999	-0.26356773588287447
-6.279999999999999	-0.3488756959267366
-6.26	-0.33047603159442707
-6.24	-0.1972335067635483
-6.220000000000001	0.028111651462155832
-6.199999999999999	0.29026146969854727
-6.18	0.5117166541389118
-6.16	0.610240926202757
-6.140000000000001	0.5194681626879694
-6.119999999999999	0.20758020121227005
-6.1	-0.3108547777648361
-6.08	-0.9733439644819538
-6.0600000000000005	-1.6792777755169346
-6.039999999999999	-2.3093386637988242
-6.02	-2.7503053776274067
-6.	-2.9195608895810854
-5.98	-2.7835078586160438
-5.959999999999999	-2.365433234059526
-5.9399999999999995	-1.7408331238718875
-5.92	-1.0212039250716325
-5.9	-0.3300769636989239
-5.879999999999999	0.22307717255464043
-5.859999999999999	0.5649885831532249
-5.84	0.6717282307377656
-5.82	0.5700767848201569
-5.799999999999999	0.32726889321988617
-5.779999999999999	0.0320784393518003
-5.76	-0.227781842629868
-5.74	-0.38626904522072414
-5.720000000000001	-0.41269783327696896
-5.699999999999999	-0.3155478697576713
-5.68	-0.13608029980336922
-5.66	0.06592666723225629
-5.640000000000001	0.23010212704394428
-5.619999999999999	0.3121209874048088
-5.6	0.2947208304543888
-5.58	0.1904954833538082
-5.5600000000000005	0.0362166068468499
-5.539999999999999	-0.11925002339227296
-5.52	-0.22971519106177224
-5.5	-0.26484383120336036
-5.48	-0.21810290795410855
-5.459999999999999	-0.10747159439506677
-5.4399999999999995	0.030966189952621206
-5.42	0.15441019103492498
-5.4	0.22623410169421726
-5.379999999999999	0.22658926448490607
-5.359999999999999	0.1577155745461927
-5.34	0.042575440058021566
-5.32	-0.08259605871068851
-5.299999999999999	-0.17947481999228615
-5.279999999999999	-0.2191799277795959
-5.26	-0.1907402975663404
-5.24	-0.10404936605333348
-5.220000000000001	0.013471743531028979
-5.199999999999999	0.12541207566328175
-5.18	0.19749471115630465
-5.16	0.20793513545847359
-5.140000000000001	0.15394265206874344
-5.119999999999999	0.05244576832290205
-5.1	-0.06514371413131896
-5.08	-0.16253199272731894
-5.0600000000000005	-0.2096119798175873
-5.039999999999999	-0.19166336214968233
-5.02	-0.11390400056976638
-5.	1.1767911133839464e-15
-4.98	0.1150487548070497
-4.959999999999999	0.1955352188991449
-4.9399999999999995	0.21599561497400563
-4.92	0.1691650491815509
-4.9	0.0684837037768356
-4.879999999999999	-0.0556888335169225
-4.859999999999999	-0.1651047537877005
-4.84	-0.22525344315740564
-4.82	-0.21609363411501678
-4.799999999999999	-0.13860177879854987
-4.779999999999999	-0.015038211874532274
-4.76	0.11731533263396576
-4.74	0.21722046471233403
-4.720000000000001	0.2521169281602883
-4.699999999999999	0.2085199915745281
-4.68	0.0969273727980681
-4.66	-0.050464875647871575
-4.640000000000001	-0.1888198242814371
-4.619999999999999	-0.2740029769118285
-4.6	-0.2763229557991901
-4.58	-0.1904924649135221
-4.5600000000000005	-0.03858624873489891
-4.539999999999999	0.13526374977278383
-4.52	0.2772631364192902
-4.5	0.3400662107180732
-4.48	0.2979245426521866
-4.459999999999999	0.156213291392965
-4.4399999999999995	-0.04791927222077545
-4.42	-0.25458340029874266
-4.4	-0.3978315087649509
-4.379999999999999	-0.42555359287545286
-4.359999999999999	-0.31688002778497265
-4.34	-0.09170189293589444
-4.32	0.19118568933192054
-4.299999999999999	0.4477837420008593
-4.279999999999999	0.5915319437612113
-4.26	0.5592150673389797
-4.24	0.33308187823059393
-4.220000000000001	-0.047379238820361616
-4.199999999999999	-0.4882278176751843
-4.18	-0.8590018382469768
-4.16	-1.0223445430066023
-4.140000000000001	-0.8685329501711717
-4.119999999999999	-0.34637353611062993
-4.1	0.5176637243186241
-4.08	1.6176625710802284
-4.0600000000000005	2.785322889555487
-4.039999999999999	3.822716099660052
-4.02	4.543565025992252
-4.	4.813542139756524
-3.9800000000000004	4.580059328775239
-3.959999999999999	3.8843714850281836
-3.9399999999999995	2.8529792679707966
-3.92	1.6702649223172021
-3.9000000000000004	0.5387899816793656
-3.879999999999999	-0.3634049498683152
-3.8599999999999994	-0.9185584363499626
-3.84	-1.089913746214643
-3.8200000000000003	-0.9231309160327485
-3.799999999999999	-0.5288908809666503
-3.7799999999999994	-0.051737566022564685
-3.76	0.3666428965144705
-3.74	0.620505293114982
-3.719999999999999	0.6616360865792787
-3.6999999999999993	0.5048747592943825
-3.6799999999999997	0.21729266928289676
-3.66	-0.1050611983450337
-3.6400000000000006	-0.3659597083978011
-3.619999999999999	-0.49541257129642424
-3.5999999999999996	-0.46685960035874186
-3.58	-0.3011560246765861
-3.5600000000000005	-0.057140763938890435
-3.539999999999999	0.18777084803232139
-3.5199999999999996	0.36098638461190835
-3.5	0.41535780772813186
-3.4800000000000004	0.3413700249898524
-3.459999999999999	0.16787616163553842
-3.4399999999999995	-0.04827413754068968
-3.42	-0.24023380569558359
-3.4000000000000004	-0.3512753227740203
-3.379999999999999	-0.3511238362143839
-3.3599999999999994	-0.2439085231046418
-3.34	-0.06571173750390949
-3.3200000000000003	0.12722560960598386
-3.299999999999999	0.2758990173206214
-3.2799999999999994	0.33626279442693535
-3.26	0.29204643225891835
-3.24	0.1589938401236748
-3.219999999999999	-0.020544523727181116
-3.1999999999999993	-0.19087235776984776
-3.1799999999999997	-0.29997879986041043
-3.16	-0.3152059334831879
-3.1400000000000006	-0.2328932383136838
-3.119999999999999	-0.07918442705363872
-3.0999999999999996	0.0981597070413769
-3.08	0.24441677458259026
-3.0600000000000005	0.3145861943360139
-3.039999999999999	0.28707414031506195
-3.0199999999999996	0.17026499088882593
-3.	-1.0533396281465636e-15
-2.9800000000000004	-0.17128965174274166
-2.959999999999999	-0.29053978226293364
-2.9399999999999995	-0.3203000159562938
-2.92	-0.2503537357350004
-2.9000000000000004	-0.10114911517233374
-2.879999999999999	0.08208699925620547
-2.8599999999999994	0.2428830723757281
-2.84	0.33070481579471817
-2.8200000000000003	0.3166230042256229
-2.799999999999999	0.20267524520528968
-2.7799999999999994	0.021946209136805287
-2.76	-0.17086357996213697
-2.74	-0.31573801529887524
-2.719999999999999	-0.36572913113163
-2.6999999999999993	-0.30188160965174954
-2.6799999999999997	-0.14004474294594385
-2.66	0.07276809201035656
-2.6400000000000006	0.2717257402452713
-2.619999999999999	0.39352278553475456
-2.5999999999999996	0.3960618204652362
-2.58	0.27249292201926745
-2.5600000000000005	0.05508601995312877
-2.539999999999999	-0.19271772903149503
-2.5199999999999996	-0.3942428169875332
-2.5	-0.48257692400309415
-2.4800000000000004	-0.4219303452930705
-2.459999999999999	-0.2207922746803117
-2.4399999999999995	0.06759390162370386
-2.42	0.3583924033467009
-2.4000000000000004	0.5589324196896117
-2.379999999999999	0.5966859289403305
-2.3599999999999994	0.44342258906268467
-2.34	0.12806564983242819
-2.3200000000000003	-0.26646559910119905
-2.299999999999999	-0.6228529135674478
-2.2799999999999994	-0.8211581210862485
-2.26	-0.7747451487966521
-2.24	-0.460534761985831
-2.219999999999999	0.06537789034471135
-2.1999999999999993	0.6723520830416572
-2.1799999999999997	1.1805917348374748
-2.16	1.4022787068620368
-2.1400000000000006	1.1889258413425399
-2.119999999999999	0.4731998318987568
-2.0999999999999996	-0.7057957224111907
-2.08	-2.2011550602354837
-2.0600000000000005	-3.7824192020391902
-2.039999999999999	-5.1808088400850645
-2.0199999999999996	-6.145449885190372
-2.	-6.4976022529885835
-1.9800000000000004	-6.170080913947279
-1.959999999999999	-5.2224215396698055
-1.9399999999999995	-3.8280816592587943
-1.92	-2.236656797732043
-1.9000000000000004	-0.7200537417890376
-1.879999999999999	0.48469400624145376
-1.8599999999999994	1.2226862043337838
-1.8399999999999999	1.4478773121516777
-1.8200000000000003	1.2238673242381273
-1.799999999999999	0.6997912920803879
-1.7799999999999994	0.06831874180999109
-1.7599999999999998	-0.4831795580323765
-1.7400000000000002	-0.8160977463723024
-1.7199999999999989	-0.8684549268423044
-1.6999999999999993	-0.6613679867481338
-1.6799999999999997	-0.2840769497332147
-1.6600000000000001	0.1370770287884244
-1.6400000000000006	0.4765264550148283
-1.6199999999999992	0.6438017858528986
-1.5999999999999996	0.6054842619540275
-1.58	0.38979793320145684
-1.5600000000000005	0.07381173769462825
-1.5399999999999991	-0.24206888294672232
-1.5199999999999996	-0.46444365195545634
-1.5	-0.5333299821426215
-1.4800000000000004	-0.437452009076565
-1.459999999999999	-0.2146967515235127
-1.4399999999999995	0.06161442175933789
-1.42	0.3060084266131677
-1.4000000000000004	0.44655845560535573
-1.379999999999999	0.44547403882513775
-1.3599999999999994	0.30883070598584234
-1.3399999999999999	0.08303627517021912
-1.3200000000000003	-0.16044672628632
-1.299999999999999	-0.34724650593926537
-1.2799999999999994	-0.4223747615685476
-1.2599999999999998	-0.3661023006110962
-1.2400000000000002	-0.19891258564635683
-1.2199999999999989	0.02565130429760929
-1.1999999999999993	0.23784160352935665
-1.1799999999999997	0.37304975606629276
-1.1600000000000001	0.39120283392111194
-1.1400000000000006	0.2884668411235406
-1.1199999999999992	0.09788366203350764
-1.0999999999999996	-0.12109747694872722
-1.08	-0.3009291517247409
-1.0600000000000005	-0.3865487942230691
-1.0399999999999991	-0.35203848817338973
-1.0199999999999996	-0.20837846995039158
-1.	4.288506423658735e-16
-0.9800000000000004	0.2087956439252099
-0.9599999999999991	0.3534494621928324
-0.9399999999999995	0.3888750588033589
-0.9199999999999999	0.30334624040212194
-0.9000000000000004	0.12231452682553234
-0.879999999999999	-0.0990653418768668
-0.8599999999999994	-0.292533779038238
-0.8399999999999999	-0.3975124213593984
-0.8200000000000003	-0.3798254499779427
-0.7999999999999989	-0.24264632263474434
-0.7799999999999994	-0.026221886381769977
-0.7599999999999998	0.20374423558415414
-0.7400000000000002	0.3757457824475013
-0.7199999999999989	0.43436838200562133
-0.6999999999999993	0.35782173644461956
-0.6799999999999997	0.16566405355952135
-0.6600000000000001	-0.08590805209115167
-0.6400000000000006	-0.32015115693614404
-0.6199999999999992	-0.4627277975642064
-0.5999999999999996	-0.4647828519007658
-0.5800000000000001	-0.3191344985660779
-0.5600000000000005	-0.06438598354516001
-0.5399999999999991	0.22480347463587505
-0.5199999999999996	0.45896181103586725
-0.5	0.5606743950572791
-0.4800000000000004	0.4892336767341977
-0.4599999999999991	0.2554999786111195
-0.4399999999999995	-0.07806312281841263
-0.41999999999999993	-0.4130747151104605
-0.40000000000000036	-0.6429253177008288
-0.379999999999999	-0.6849808576161355
-0.35999999999999943	-0.5080212315000734
-0.33999999999999986	-0.14642934446152664
-0.3200000000000003	0.30406611193289884
-0.29999999999999893	0.709322576607041
-0.27999999999999936	0.9332897282096442
-0.2599999999999998	0.8787796072438235
-0.2400000000000002	0.5213326597147919
-0.21999999999999886	-0.07386093978267587
-0.1999999999999993	-0.7580748567822971
-0.17999999999999972	-1.3284538975548232
-0.16000000000000014	-1.5747531993864259
-0.1399999999999988	-1.3324911630142835
-0.11999999999999922	-0.5292800976338317
-0.09999999999999964	0.7878642871512911
-0.08000000000000007	2.452191832101345
-0.0600000000000005	4.205376414945539
-0.03999999999999915	5.748627845789053
-0.019999999999999574	6.80536962919214
0.	7.1809610472257885
0.019999999999999574	6.80536962919214
0.03999999999999915	5.748627845789053
0.05999999999999872	4.20537641494569
0.08000000000000185	2.4521918321011897
0.10000000000000142	0.7878642871511555
0.120000000000001	-0.5292800976339274
0.14000000000000057	-1.3324911630143303
0.16000000000000014	-1.5747531993864259
0.17999999999999972	-1.3284538975548232
0.1999999999999993	-0.7580748567822971
0.21999999999999886	-0.07386093978267587
0.240000000000002	0.5213326597148359
0.26000000000000156	0.8787796072438414
0.28000000000000114	0.933289728209636
0.3000000000000007	0.7093225766070117
0.3200000000000003	0.30406611193289884
0.33999999999999986	-0.14642934446152664
0.35999999999999943	-0.5080212315000734
0.379999999999999	-0.6849808576161355
0.3999999999999986	-0.6429253177008414
0.4200000000000017	-0.4130747151104345
0.4400000000000013	-0.07806312281838172
0.46000000000000085	0.2554999786111453
0.4800000000000004	0.4892336767341977
0.5	0.5606743950572791
0.5199999999999996	0.45896181103586725
0.5399999999999991	0.22480347463587505
0.5599999999999987	-0.06438598354513513
0.5800000000000018	-0.3191344985660997
0.6000000000000014	-0.4647828519007721
0.620000000000001	-0.462727797564199
0.6400000000000006	-0.32015115693614404
0.6600000000000001	-0.08590805209115167
0.6799999999999997	0.16566405355952135
0.6999999999999993	0.35782173644461956
0.7199999999999989	0.43436838200562133
0.740000000000002	0.3757457824474906
0.7600000000000016	0.2037442355841351
0.7800000000000011	-0.026221886381790765
0.8000000000000007	-0.24264632263476135
0.8200000000000003	-0.3798254499779427
0.8399999999999999	-0.3975124213593984
0.8599999999999994	-0.292533779038238
0.879999999999999	-0.0990653418768668
0.8999999999999986	0.12231452682551268
0.9200000000000017	0.303346240402135
0.9400000000000013	0.3888750588033609
0.9600000000000009	0.35344946219282425
0.9800000000000004	0.2087956439252099
1.	4.288506423658735e-16
1.0199999999999996	-0.20837846995039158
1.0399999999999991	-0.35203848817338973
1.0599999999999987	-0.38654879422307126
1.0800000000000018	-0.30092915172472906
1.1000000000000014	-0.12109747694870776
1.120000000000001	0.09788366203352768
1.1400000000000006	0.2884668411235406
1.1600000000000001	0.39120283392111194
1.1799999999999997	0.37304975606629276
1.1999999999999993	0.23784160352935665
1.2199999999999989	0.02565130429760929
1.240000000000002	-0.19891258564637637
1.2600000000000016	-0.3661023006111063
1.2800000000000011	-0.42237476156854376
1.3000000000000007	-0.34724650593925094
1.3200000000000003	-0.16044672628632
1.3399999999999999	0.08303627517021912
1.3599999999999994	0.30883070598584234
1.379999999999999	0.44547403882513775
1.4000000000000021	0.4465584556053441
1.4200000000000017	0.30600842661315386
1.4400000000000013	0.061614421759314614
1.4600000000000009	-0.21469675152353504
1.4800000000000004	-0.437452009076565
1.5	-0.5333299821426215
1.5199999999999996	-0.46444365195545634
1.5399999999999991	-0.24206888294672232
1.5599999999999987	0.07381173769459996
1.5800000000000018	0.3897979332014807
1.6000000000000014	0.6054842619540352
1.620000000000001	0.6438017858528896
1.6400000000000006	0.4765264550148283
1.6600000000000001	0.1370770287884244
1.6799999999999997	-0.2840769497332147
1.6999999999999993	-0.6613679867481338
1.7199999999999989	-0.8684549268423044
1.740000000000002	-0.8160977463722902
1.7600000000000016	-0.48317955803233376
1.7800000000000011	0.06831874181004999
1.8000000000000007	0.6997912920804471
1.8200000000000003	1.2238673242381273
1.8399999999999999	1.4478773121516777
1.8599999999999994	1.2226862043337838
1.879999999999999	0.48469400624145376
1.9000000000000021	-0.7200537417891734
1.9200000000000017	-2.2366567977321727
1.9400000000000013	-3.8280816592589204
1.9600000000000009	-5.222421539669912
1.9800000000000004	-6.170080913947279
2.	-6.4976022529885835
2.0199999999999996	-6.145449885190372
2.039999999999999	-5.1808088400850645
2.0599999999999987	-3.782419202039315
2.080000000000002	-2.2011550602353442
2.1000000000000014	-0.7057957224110791
2.120000000000001	0.47319983189883436
2.1400000000000006	1.1889258413425399
2.16	1.4022787068620368
2.1799999999999997	1.1805917348374748
2.1999999999999993	0.6723520830416572
2.219999999999999	0.06537789034471135
2.240000000000002	-0.46053476198587234
2.2600000000000016	-0.7747451487966679
2.280000000000001	-0.8211581210862307
2.3000000000000007	-0.6228529135674119
2.3200000000000003	-0.26646559910119905
2.34	0.12806564983242819
2.3599999999999994	0.44342258906268467
2.379999999999999	0.5966859289403305
2.400000000000002	0.558932419689597
2.4200000000000017	0.35839240334668293
2.4400000000000013	0.06759390162368124
2.460000000000001	-0.2207922746803312
2.4800000000000004	-0.4219303452930705
2.5	-0.48257692400309415
2.5199999999999996	-0.3942428169875332
2.539999999999999	-0.19271772903149503
2.5599999999999987	0.05508601995311085
2.580000000000002	0.2724929220192797
2.6000000000000014	0.3960618204652486
2.620000000000001	0.3935227855347468
2.6400000000000006	0.2717257402452713
2.66	0.07276809201035656
2.6799999999999997	-0.14004474294594385
2.6999999999999993	-0.30188160965174954
2.719999999999999	-0.36572913113163
2.740000000000002	-0.31573801529886836
2.7600000000000016	-0.17086357996212015
2.780000000000001	0.02194620913682337
2.8000000000000007	0.20267524520530358
2.8200000000000003	0.3166230042256229
2.84	0.33070481579471817
2.8599999999999994	0.2428830723757281
2.879999999999999	0.08208699925620547
2.900000000000002	-0.10114911517234929
2.9200000000000017	-0.25035373573500963
2.9400000000000013	-0.3203000159562952
2.960000000000001	-0.29053978226292715
2.9800000000000004	-0.17128965174274166
3.	-1.0533396281465636e-15
3.0199999999999996	0.17026499088882593
3.039999999999999	0.28707414031506195
3.0599999999999987	0.3145861943360154
3.080000000000002	0.24441677458258
3.1000000000000014	0.09815970704136023
3.120000000000001	-0.07918442705365286
3.1400000000000006	-0.2328932383136838
3.16	-0.3152059334831879
3.1799999999999997	-0.29997879986041043
3.1999999999999993	-0.19087235776984776
3.219999999999999	-0.020544523727181116
3.240000000000002	0.15899384012369047
3.2600000000000016	0.29204643225892796
3.280000000000001	0.33626279442693313
3.3000000000000007	0.2758990173206109
3.3200000000000003	0.12722560960598386
3.34	-0.06571173750390949
3.3599999999999994	-0.2439085231046418
3.379999999999999	-0.3511238362143839
3.400000000000002	-0.351275322774013
3.4200000000000017	-0.24023380569556754
3.4400000000000013	-0.04827413754066906
3.460000000000001	0.16787616163555016
3.4800000000000004	0.3413700249898524
3.5	0.41535780772813186
3.5199999999999996	0.36098638461190835
3.539999999999999	0.18777084803232139
3.5599999999999987	-0.057140763938865656
3.580000000000002	-0.3011560246765948
3.6000000000000014	-0.4668596003587664
3.620000000000001	-0.4954125712964226
3.6400000000000006	-0.3659597083978011
3.66	-0.1050611983450337
3.6799999999999997	0.21729266928289676
3.6999999999999993	0.5048747592943825
3.719999999999999	0.6616360865792787
3.740000000000002	0.6205052931149729
3.7600000000000016	0.36664289651444437
3.780000000000001	-0.05173756602260145
3.8000000000000007	-0.5288908809666871
3.8200000000000003	-0.9231309160327485
3.84	-1.089913746214643
3.8599999999999994	-0.9185584363499626
3.879999999999999	-0.3634049498683152
3.900000000000002	0.538789981679465
3.9200000000000017	1.6702649223173143
3.9400000000000013	2.852979267970904
3.960000000000001	3.884371485028266
3.9800000000000004	4.580059328775239
4.	4.813542139756524
4.02	4.543565025992252
4.039999999999999	3.822716099660052
4.059999999999999	2.7853228895555935
4.080000000000002	1.6176625710801331
4.100000000000001	0.5176637243185245
4.120000000000001	-0.34637353611068683
4.140000000000001	-0.8685329501711717
4.16	-1.0223445430066023
4.18	-0.8590018382469768
4.199999999999999	-0.4882278176751843
4.219999999999999	-0.0473792388203952
4.240000000000002	0.33308187823061713
4.260000000000002	0.5592150673390004
4.280000000000001	0.591531943761214
4.300000000000001	0.447783742000847
4.32	0.19118568933192054
4.34	-0.09170189293589444
4.359999999999999	-0.31688002778497265
4.379999999999999	-0.42555359287545286
4.400000000000002	-0.39783150876495116
4.420000000000002	-0.2545834002987242
4.440000000000001	-0.04791927222075473
4.460000000000001	0.1562132913929822
4.48	0.2979245426521866
4.5	0.3400662107180732
4.52	0.2772631364192902
4.539999999999999	0.13526374977278383
4.559999999999999	-0.0385862487348824
4.580000000000002	-0.1904924649135348
4.600000000000001	-0.27632295579920246
4.620000000000001	-0.27400297691182585
4.640000000000001	-0.1888198242814371
4.66	-0.050464875647871575
4.68	0.0969273727980681
4.699999999999999	0.2085199915745281
4.719999999999999	0.25211692816028675
4.740000000000002	0.2172204647123242
4.760000000000002	0.11731533263395183
4.780000000000001	-0.015038211874542835
4.800000000000001	-0.13860177879855834
4.82	-0.21609363411501678
4.84	-0.22525344315740564
4.859999999999999	-0.1651047537877005
4.879999999999999	-0.0556888335169225
4.900000000000002	0.06848370377684522
4.920000000000002	0.169165049181557
4.940000000000001	0.2159956149740066
4.960000000000001	0.19553521889914022
4.98	0.1150487548070497
5.	1.1767911133839464e-15
5.02	-0.11390400056976638
5.039999999999999	-0.19166336214968233
5.059999999999999	-0.20961197981758836
5.080000000000002	-0.16253199272731134
5.100000000000001	-0.06514371413130612
5.120000000000001	0.0524457683229111
5.140000000000001	0.15394265206874344
5.16	0.20793513545847359
5.18	0.19749471115630465
5.199999999999999	0.12541207566328175
5.219999999999999	0.013471743531039387
5.240000000000002	-0.1040493660533415
5.260000000000002	-0.1907402975663429
5.280000000000001	-0.2191799277795975
5.300000000000001	-0.17947481999228349
5.32	-0.08259605871068851
5.34	0.042575440058021566
5.359999999999999	0.1577155745461927
5.379999999999999	0.22658926448490607
5.400000000000002	0.22623410169420077
5.420000000000002	0.15441019103491338
5.440000000000001	0.030966189952610267
5.460000000000001	-0.1074715943950767
5.48	-0.21810290795410855
5.5	-0.26484383120336036
5.52	-0.22971519106177224
5.539999999999999	-0.11925002339227296
5.559999999999999	0.03621660684684427
5.580000000000002	0.190495483353832
5.600000000000001	0.29472083045438036
5.620000000000001	0.31212098740481176
5.640000000000001	0.23010212704394428
5.66	0.06592666723225629
5.68	-0.13608029980336922
5.699999999999999	-0.3155478697576713
5.719999999999999	-0.4126978332769858
5.740000000000002	-0.3862690452207052
5.760000000000002	-0.22778184262986018
5.780000000000001	0.032078439351833146
5.800000000000001	0.3272688932199074
5.82	0.5700767848201569
5.84	0.6717282307377656
5.859999999999999	0.5649885831532249
5.879999999999999	0.22307717255464043
5.900000000000002	-0.3300769636989642
5.920000000000002	-1.0212039250716876
5.940000000000001	-1.7408331238719577
5.960000000000001	-2.3654332340595867
5.98	-2.7835078586160438
6.	-2.9195608895810854
6.02	-2.7503053776274067
6.039999999999999	-2.3093386637988242
6.059999999999999	-1.679277775517004
6.080000000000002	-0.9733439644818833
6.100000000000001	-0.31085477776476783
6.120000000000001	0.20758020121229054
6.140000000000001	0.5194681626879694
6.16	0.610240926202757
6.18	0.5117166541389118
6.199999999999999	0.29026146969854727
6.219999999999999	0.028111651462184837
6.240000000000002	-0.19723350676356938
6.260000000000002	-0.3304760315944282
6.280000000000001	-0.34887569592675066
6.300000000000001	-0.2635677358828693
6.32	-0.11230800609413186
6.34	0.053760716385687704
6.359999999999999	0.18540140679547992
6.379999999999999	0.24848709007676634
6.400000000000002	0.231835616472083
6.420000000000002	0.1480616120626383
6.440000000000001	0.027813395754529235
6.460000000000001	-0.09048845974363476
6.48	-0.17223162741196846
6.5	-0.19620113579060283
6.52	-0.1596472998752889
6.539999999999999	-0.07772885669518968
6.559999999999999	0.02212915483922206
6.580000000000002	0.10902886236582472
6.600000000000001	0.1578381769019959
6.620000000000001	0.1562002707831136
6.640000000000001	0.10742503437909202
6.66	0.028653556241531312
6.68	-0.0549246345165811
6.699999999999999	-0.11792335971280864
6.719999999999999	-0.1422936642956882
6.740000000000002	-0.12235330524711503
6.760000000000002	-0.06594792794592855
6.780000000000001	0.008436726856122545
6.800000000000001	0.07760290955237241
6.82	0.12074873364035221
6.84	0.12561556635586948
6.859999999999999	0.09188889129712245
6.879999999999999	0.030931641334073803
6.900000000000002	-0.03796238556318057
6.920000000000002	-0.09358544420065981
6.940000000000001	-0.11925429029428329
6.960000000000001	-0.10774211105346636
6.98	-0.06326650191137147
7.	-9.041713187880164e-16
7.02	0.062386942168903496
7.039999999999999	0.10476717540299775
7.059999999999999	0.11434933516680656
7.080000000000002	0.08848870004140452
7.100000000000001	0.035395893687987144
7.120000000000001	-0.028439517844868714
7.140000000000001	-0.08331096256169737
7.16	-0.11230587575311962
7.18	-0.10645387630763171
7.199999999999999	-0.06746472851026396
7.219999999999999	-0.007232569882669819
7.240000000000002	0.05574933377860764
7.260000000000002	0.10199387925829669
7.280000000000001	0.11696713296824632
7.300000000000001	0.09558681761507909
7.32	0.04390209161881096
7.34	-0.022584810138979842
7.359999999999999	-0.0834955427080235
7.379999999999999	-0.11971799925442957
7.400000000000002	-0.11929152788353994
7.420000000000002	-0.08125664801004091
7.440000000000001	-0.01626305486594403
7.460000000000001	0.05632996178341437
7.48	0.11408764927202515
7.5	0.13826060358092165
7.52	0.11968224134481975
7.539999999999999	0.062005452574616274
7.559999999999999	-0.018793625934548128
7.580000000000002	-0.09865495752267774
7.600000000000001	-0.15232685452285236
7.620000000000001	-0.16099783099063283
7.640000000000001	-0.11845382722773845
7.66	-0.03387045233426659
7.68	0.06977286295030556
7.699999999999999	0.1614685516572681
7.719999999999999	0.21075908135971533
7.740000000000002	0.19686813418899493
7.760000000000002	0.11586066905410848
7.780000000000001	-0.01628401795377992
7.800000000000001	-0.16579998237788424
7.82	-0.2882335422070297
7.84	-0.3389504190448051
7.859999999999999	-0.28452056171943496
7.879999999999999	-0.11211417558055209
7.900000000000002	0.16555870594138436
7.920000000000002	0.5111880512916712
7.940000000000001	0.8696745702084683
7.960000000000001	1.1793473483153853
7.98	1.3850163601098882
8.	1.4498110312901409
8.02	1.363032438707675
8.04	1.142205669401108
8.060000000000002	0.8289162166277542
8.080000000000002	0.4794969478119045
8.100000000000001	0.15282994774106287
8.120000000000001	-0.10185169420613384
8.14	-0.2543739743460335
8.16	-0.2982266715590648
8.18	-0.24957789277677542
8.2	-0.1412854251940252
8.219999999999999	-0.013656070297027489
8.240000000000002	0.09562060595840811
8.260000000000002	0.1598976838926554
8.280000000000001	0.16846292343660513
8.3	0.12701566141967288
8.32	0.054014101492623715
8.34	-0.0258043484358989
8.36	-0.08881213010907597
8.379999999999999	-0.11879399907141396
8.400000000000002	-0.11061199873222839
8.420000000000002	-0.07050111214899117
8.440000000000001	-0.013217183539628571
8.46	0.04291503908527606
8.48	0.08151933585524321
8.5	0.09267885415727876
8.52	0.07526137133069861
8.54	0.03656993937811006
8.560000000000002	-0.010390541930522957
8.580000000000002	-0.051091218826881744
8.600000000000001	-0.07381561623751234
8.620000000000001	-0.07290366929194157
8.64	-0.050038527048796695
8.66	-0.013320145154817534
8.68	0.02548173609607347
8.7	0.054600056606196094
8.719999999999999	0.06575219013443188
8.740000000000002	0.05642502716912525
8.760000000000002	0.030352092480151627
8.780000000000001	-0.0038751889392506737
8.8	-0.035573640233582386
8.82	-0.05524135209763945
8.84	-0.05735305905795817
8.86	-0.04187044231134362
8.879999999999999	-0.014066268852923435
8.900000000000002	0.017229031104350964
8.920000000000002	0.0423884051210578
8.940000000000001	0.053906879616067965
8.96	0.048605685566179405
8.98	0.028484383603556925
9.	5.223476083570992e-16
9.02	-0.0279762516061585
9.04	-0.04688700278950743
9.060000000000002	-0.0510731085095895
9.080000000000002	-0.03944372058930358
9.100000000000001	-0.015746148818270442
9.120000000000001	0.012626271101193373
9.14	0.03691360358306865
9.16	0.04966131115200187
9.18	0.04697952201834779
9.2	0.029713601998574195
9.219999999999999	0.0031790881809762
9.240000000000002	-0.024455752396988713
9.260000000000002	-0.04465261196251909
9.280000000000001	-0.05110554379849697
9.3	-0.0416805636028028
9.32	-0.019105227028408354
9.34	0.009808776661219765
9.36	0.036190376816372404
9.379999999999999	0.051786990598243134
9.400000000000002	0.05149940794325632
9.420000000000002	0.035009261456367805
9.440000000000001	0.00699290429365664
9.46	-0.02417276471666753
9.48	-0.04886038797007219
9.5	-0.0590946464707295
9.52	-0.05105177132556979
9.54	-0.026396259801502224
9.560000000000002	0.007984624591221748
9.580000000000002	0.04183061488054106
9.600000000000001	0.06445894895280116
9.620000000000001	0.06799205722137715
9.64	0.04992506798265616
9.66	0.014246952465216501
9.68	-0.02928997042842376
9.7	-0.0676474998715859
9.719999999999999	-0.08812142444437192
9.740000000000002	-0.0821489559234958
9.760000000000002	-0.048249638731602595
9.780000000000001	0.006767854563181917
9.8	0.0687709994474546
9.82	0.11931547813453589
9.84	0.14002960158878427
9.86	0.1173083014357839
9.879999999999999	0.046132503971653714
9.900000000000002	-0.06798763501306103
9.920000000000002	-0.20950288893805236
9.940000000000001	-0.3557111711066834
9.96	-0.4814086385354905
9.98	-0.5642329684880131
10.	-0.5894491776797998
10.02	-0.5530604071478853
10.04	-0.4625323358216021
10.060000000000002	-0.33499616514797553
10.080000000000002	-0.19339554139392282
10.100000000000001	-0.0615177561235746
10.120000000000001	0.04091586056939183
10.14	0.10198293793384267
10.16	0.11932535526529571
10.18	0.09966066464607211
10.2	0.05630493216754194
10.219999999999999	0.005431330508830756
10.240000000000002	-0.03795451011268165
10.260000000000002	-0.06334108273692292
10.280000000000001	-0.06660073986897558
10.3	-0.050114500488433286
10.32	-0.02126888382251803
10.34	0.010140557954548128
10.36	0.03483153800898543
10.379999999999999	0.04649714406665796
10.400000000000002	0.043208125629448736
10.420000000000002	0.027484672478164697
10.440000000000001	0.0051423890454164725
10.46	-0.016663527115239482
10.48	-0.03158998821854596
10.5	-0.035842714909376454
10.52	-0.029048504630004073
10.54	-0.014086636393688266
10.560000000000002	0.003994410315164481
10.580000000000002	0.019601628304085537
10.600000000000001	0.028263474331213186
10.620000000000001	0.027858523532092123
10.64	0.019082911518536805
10.66	0.005069679307083058
10.68	-0.009679032655594486
10.7	-0.02069795533889469
10.719999999999999	-0.024875738735978828
10.740000000000002	-0.0213043825316772
10.760000000000002	-0.011437134343338312
10.780000000000001	0.001457313132628366
10.8	0.013351182006210544
10.82	0.020691268610441887
10.84	0.021439310631605292
10.86	0.01562043735806387
10.879999999999999	0.005237161491034111
10.900000000000002	-0.006401906367270782
10.920000000000002	-0.015719073706055943
10.940000000000001	-0.019950577822132207
10.96	-0.017952699812797797
10.98	-0.010499797732050908
11.	-8.542644835295062e-16
11.02	0.010271324601391239
11.04	0.017179907133182248
11.060000000000002	0.018676351659749544
11.080000000000002	0.014394912718334998
11.100000000000001	0.005735046254772002
11.120000000000001	-0.004589539312443916
11.14	-0.013390963903029855
11.16	-0.0179793914460138
11.18	-0.01697449299118385
11.2	-0.010714574535002542
11.219999999999999	-0.001144072677397472
11.240000000000002	0.008783416545183432
11.260000000000002	0.016005186151881325
11.280000000000001	0.018281561443862043
11.3	0.014880251326645924
11.32	0.0068070712666397784
11.34	-0.003487822313649662
11.36	-0.012842927229955375
11.379999999999999	-0.01834099963321393
11.400000000000002	-0.01820270685564957
11.420000000000002	-0.012349463730809562
11.440000000000001	-0.002461807811091715
11.46	0.008492866488266144
11.48	0.01713232459431615
11.5	0.020679447570486557
11.52	0.017829247767991597
11.54	0.009200173346883719
11.560000000000002	-0.00277740702135888
11.580000000000002	-0.014521473498442385
11.600000000000001	-0.02233217739246832
11.620000000000001	-0.023509177875173013
11.64	-0.017227780754503177
11.66	-0.004906412493785956
11.68	0.010066822857375944
11.7	0.023203668638033973
11.719999999999999	0.030166006765701622
11.740000000000002	0.028065305534568836
11.760000000000002	0.01645103413079149
11.780000000000001	-0.0023029343938592633
11.8	-0.02335432370648647
11.82	-0.04043804549365207
11.84	-0.04736359237344481
11.86	-0.03959906568360913
11.879999999999999	-0.015541560790433041
11.900000000000002	0.02285856425950373
11.920000000000002	0.07029759086948771
11.940000000000001	0.11911853436420543
11.96	0.16088928695890212
11.98	0.18819284924237437
12.	0.19621058655921675
12.02	0.18372998939395566
12.04	0.15334901537933968
12.060000000000002	0.1108434764896339
12.080000000000002	0.06386283172124141
12.100000000000001	0.020273727795763103
12.120000000000001	-0.013457247074151999
12.14	-0.033475222025568026
12.16	-0.03908949810224429
12.18	-0.03258236079300179
12.2	-0.018371161703890124
12.219999999999999	-0.0017685926780500215
12.240000000000002	0.012334353543881314
12.260000000000002	0.020543285235387197
12.280000000000001	0.021557325444973956
12.3	0.01618865028675349
12.32	0.006856829420008635
12.34	-0.003262660679157563
12.36	-0.011184436805299108
12.379999999999999	-0.01490044223609566
12.400000000000002	-0.0138187804733259
12.420000000000002	-0.008772558393302538
12.440000000000001	-0.001638068438513223
12.46	0.0052974328004186605
12.48	0.010022576936318629
12.5	0.011349121454679386
12.52	0.009179447395406094
12.54	0.004442541286205033
12.560000000000002	-0.0012572112352265984
12.580000000000002	-0.006157141573196535
12.600000000000001	-0.008860208626565318
12.620000000000001	-0.008715813077695495
12.64	-0.00595834792994415
12.66	-0.0015797673076624321
12.68	0.003010065875355917
12.7	0.0064239610889824505
12.719999999999999	0.007705181160243432
12.740000000000002	0.006585780164687947
12.760000000000002	0.0035284739197195217
12.780000000000001	-0.00044869784002311353
12.8	-0.004102534365702412
12.82	-0.0063452836523371905
12.84	-0.00656154558260255
12.86	-0.004771115542431362
12.879999999999999	-0.0015964455893389584
12.900000000000002	0.0019475960474877334
12.920000000000002	0.004772521877648373
12.940000000000001	0.006045160934339158
12.96	0.0054289215846284305
12.98	0.003168809588924246
13.	-1.0295881183064599e-16
13.02	-0.003087482374777435
13.04	-0.005153831976114162
13.060000000000002	-0.005591558816994287
13.080000000000002	-0.004301117448632477
13.100000000000001	-0.001710175190577541
13.120000000000001	0.001365853695886023
13.14	0.003977208311449051
13.16	0.00532933349389591
13.18	0.00502141519348616
13.2	0.0031632656284886545
13.219999999999999	0.0003370899130657184
13.240000000000002	-0.0025827777320702005
13.260000000000002	-0.0046969473805895156
13.280000000000001	-0.005354262542152221
13.3	-0.004349387016804296
13.32	-0.001985681070830794
13.34	0.0010153948611044577
13.36	0.00373143638630518
13.379999999999999	0.0053182216490202956
13.400000000000002	0.005267576087795801
13.420000000000002	0.003566599566616638
13.440000000000001	0.0007095643864915709
13.46	-0.002442999467889947
13.48	-0.00491831998752688
13.5	-0.005924760925363201
13.52	-0.005097958889441037
13.54	-0.0026253712797062972
13.560000000000002	0.000790980286569686
13.580000000000002	0.0041273208210434904
13.600000000000001	0.006334612037880597
13.620000000000001	0.006655149346123367
13.64	0.004867221502917497
13.66	0.0013833983185728542
13.68	-0.002832742011506669
13.7	-0.006516323894827305
13.719999999999999	-0.008454642397231963
13.740000000000002	-0.007850161736918099
13.760000000000002	-0.004592333764713143
13.780000000000001	0.000641583546771042
13.8	0.006493373117261618
13.82	0.011220820906235647
13.84	0.013116275192260583
13.86	0.010944155003745517
13.879999999999999	0.0042867024464200805
13.900000000000002	-0.00629229488402113
13.920000000000002	-0.019312209818148594
13.940000000000001	-0.0326589547954077
13.96	-0.04402318688603395
13.98	-0.05139121435497255
14.	-0.05347362296723866
14.02	-0.04997221899456474
14.04	-0.04162564608736234
14.060000000000002	-0.030027663830293476
14.080000000000002	-0.017265970287555662
14.100000000000001	-0.005470258376980485
14.120000000000001	0.003623780351233148
14.14	0.008996229311293258
14.16	0.010484037267727297
14.18	0.008721324006185764
14.2	0.004907585829232086
14.219999999999999	0.00047150957630463097
14.240000000000002	-0.0032817878178833027
14.260000000000002	-0.005455008268291814
14.280000000000001	-0.00571283664987538
14.3	-0.004281529891981111
14.32	-0.0018098521398056894
14.34	0.0008594548567317466
14.36	0.0029403341783500896
14.379999999999999	0.003909427300409095
14.400000000000002	0.003618387812002676
14.420000000000002	0.002292466895870475
14.440000000000001	0.00042720886775931123
14.46	-0.0013788120925005796
14.48	-0.002603457168206389
14.5	-0.0029421492040129626
14.52	-0.0023749277268929054
14.54	-0.001147088019934132
14.560000000000002	0.0003239701045376006
14.580000000000002	0.0015834604961711635
14.600000000000001	0.0022740680300649125
14.620000000000001	0.002232537812624255
14.64	0.0015231693301205845
14.66	0.00040303880254557187
14.68	-0.0007664099757933423
14.7	-0.0016323732206068534
14.719999999999999	-0.001954028190389178
14.740000000000002	-0.0016668119737440693
14.760000000000002	-0.000891246227670149
14.780000000000001	0.00011310874477687731
14.8	0.0010321096596013536
14.82	0.0015931477959958671
14.84	0.0016441543552955685
14.86	0.001193130045017705
14.879999999999999	0.0003984312376362475
14.900000000000002	-0.0004850980788274496
14.920000000000002	-0.0011863422817060215
14.940000000000001	-0.001499689529620574
14.96	-0.0013441213269064103
14.98	-0.0007829832254657089
15.	-6.979260485393699e-17
15.02	0.0007598425739965616
15.04	0.0012658457945146353
15.060000000000002	0.001370613029344937
15.080000000000002	0.0010521912145866237
15.100000000000001	0.0004175277857951474
15.120000000000001	-0.0003327977440932509
15.14	-0.0009671324178850283
15.16	-0.0012933376237694032
15.18	-0.001216176358911208
15.2	-0.0007646056415743105
15.220000000000002	-0.00008131656107868891
15.240000000000002	0.0006218013937455604
15.260000000000002	0.0011285265053193503
15.280000000000001	0.0012838880083242026
15.3	0.0010408471194123985
15.32	0.0004742417643355133
15.34	-0.00024202301901836805
15.36	-0.0008876242651974158
15.379999999999999	-0.0012625569258976537
15.400000000000002	-0.001248034996168965
15.420000000000002	-0.0008433380774789461
15.440000000000001	-0.0001674443808657009
15.46	0.0005753518999113632
15.48	0.001156001428806968
15.5	0.001389772877149321
15.52	0.0011934404160814614
15.54	0.0006133756811545742
15.560000000000002	-0.00018443056391409348
15.580000000000002	-0.0009604325576238166
15.600000000000001	-0.001471126701535715
15.620000000000001	-0.0015424790468045446
15.64	-0.001125833039279822
15.66	-0.0003193533917472575
15.68	0.0006526235240753255
15.7	0.0014982689331520325
15.720000000000002	0.0019400537650380374
15.740000000000002	0.0017977468575549526
15.760000000000002	0.0010495781697241295
15.780000000000001	-0.00014634098497501088
15.8	-0.0014781364462269982
15.82	-0.0025491782745579567
15.84	-0.0029738393849645154
15.86	-0.002476399087374716
15.879999999999999	-0.0009680396583846685
15.900000000000002	0.0014181112074490192
15.920000000000002	0.004343747822116479
15.940000000000001	0.007331052432956027
15.96	0.009862271031173871
15.98	0.01148988669818245
16.	0.011931578056396719

==> plots/MWE_fh_transformed_big_blur.txt <==
-16.	0.29536057508640606
-15.95	0.2939611251208877
-15.9	0.2928049223317889
-15.85	0.29190350900891987
-15.8	0.29126588357168454
-15.75	0.2908984109869375
-15.7	0.2908047594105731
-15.65	0.2909858636764049
-15.6	0.2914399159915662
-15.55	0.2921623839299674
-15.5	0.2931460555467914
-15.45	0.29438111117011656
-15.4	0.2958552211630229
-15.35	0.29755366869343997
-15.3	0.2994594963019567
-15.25	0.3015536748221885
-15.2	0.3038152929863564
-15.15	0.306221765842633
-15.1	0.30874905992259444
-15.05	0.31137193292866955
-15.	0.31406418556453225
-14.95	0.3167989230074695
-14.9	0.3195488234222341
-14.85	0.3222864108418667
-14.8	0.32498432969333196
-14.75	0.3276156182252066
-14.7	0.3301539781014389
-14.65	0.33257403745948116
-14.6	0.3348516047926898
-14.55	0.3369639111053282
-14.5	0.3388898379030411
-14.45	0.34061012872125174
-14.4	0.3421075820572525
-14.35	0.3433672237572345
-14.3	0.34437645711527404
-14.25	0.34512518916531754
-14.2	0.345605931887156
-14.15	0.3458138773008068
-14.1	0.345746945687959
-14.05	0.34540580645142366
-14.	0.34479387140099865
-13.95	0.3439172605338529
-13.9	0.34278474065652687
-13.85	0.3414076374709427
-13.8	0.33979972201555053
-13.75	0.3379770726120471
-13.7	0.33595791371529443
-13.65	0.3337624332965597
-13.6	0.3314125806056168
-13.55	0.3289318463533882
-13.5	0.3263450275317072
-13.45	0.323677979238739
-13.4	0.32095735600612857
-13.35	0.3182103452258978
-13.3	0.31546439535056153
-13.25	0.31274694158827254
-13.2	0.3100851318357163
-13.15	0.3075055555848888
-13.1	0.3050339785060732
-13.05	0.3026950853487514
-13.	0.3005122337156246
-12.95	0.2985072211533755
-12.9	0.29670006786849557
-12.85	0.2951088172188895
-12.8	0.2937493559536749
-12.75	0.2926352559764259
-12.7	0.29177763919304345
-12.65	0.2911850667765527
-12.6	0.29086345393966206
-12.55	0.29081601105417026
-12.5	0.29104321169667696
-12.45	0.29154278793498234
-12.4	0.2923097529015456
-12.35	0.29333645043192397
-12.3	0.29461263127974274
-12.25	0.2961255551579611
-12.2	0.29786011760145253
-12.15	0.2997990004006436
-12.1	0.30192284412246545
-12.05	0.30421044101545514
-12.	0.30663894639261075
-11.95	0.3091841064005805
-11.899999999999999	0.3118204999188246
-11.85	0.31452179218920573
-11.8	0.31726099765657106
-11.75	0.32001074940557506
-11.7	0.3227435725093505
-11.649999999999999	0.3254321585625073
-11.6	0.32804963865491144
-11.55	0.3305698520541089
-11.5	0.33296760790315016
-11.45	0.3352189373067204
-11.399999999999999	0.3373013332713718
-11.35	0.339193976084473
-11.3	0.3408779418601713
-11.25	0.34233639214782435
-11.2	0.3435547426873754
-11.149999999999999	0.34452080960514964
-11.1	0.34522493157040524
-11.05	0.34566006667537397
-11.	0.34582186305695783
-10.95	0.3457087025440345
-10.899999999999999	0.34532171688768726
-10.85	0.34466477640972176
-10.8	0.3437444511846191
-10.75	0.3425699451486453
-10.7	0.34115300380424163
-10.649999999999999	0.3395077964551523
-10.6	0.3376507741652142
-10.55	0.33560050487862164
-10.5	0.33337748736926853
-10.45	0.33100394589909193
-10.399999999999999	0.3285036076580387
-10.35	0.3259014652294378
-10.3	0.3232235264724996
-10.25	0.32049655433697555
-10.2	0.31774779922255714
-10.149999999999999	0.3150047265665208
-10.1	0.31229474238687127
-10.05	0.30964491952451084
-10.	0.3070817273167823
-9.95	0.3046307673963638
-9.899999999999999	0.30231651824449146
-9.85	0.3001620910366458
-9.8	0.29818899920320513
-9.75	0.2964169439884088
-9.7	0.2948636181297599
-9.649999999999999	0.29354452959839983
-9.6	0.29247284714083727
-9.55	0.2916592691457036
-9.5	0.2911119171280533
-9.45	0.290836254880366
-9.399999999999999	0.2908350340861683
-9.35	0.2911082669314702
-9.3	0.29165322598347576
-9.25	0.2924644713377601
-9.2	0.29353390476682983
-9.149999999999999	0.29485085033721353
-9.1	0.29640216070145003
-9.05	0.29817234801802794
-9.	0.3001437382088675
-8.95	0.3022966470326665
-8.899999999999999	0.3046095762355827
-8.85	0.3070594278404186
-8.8	0.30962173445370506
-8.75	0.3122709033086774
-8.7	0.31498047162277565
-8.649999999999999	0.3177233707324534
-8.6	0.3204721963770124
-8.55	0.32319948243794616
-8.5	0.3258779754016675
-8.45	0.32848090680206915
-8.399999999999999	0.33098226091540184
-8.35	0.333357035023453
-8.3	0.3355814896316985
-8.25	0.33763338612641425
-8.2	0.33949220947781855
-8.149999999999999	0.341139373744048
-8.1	0.34255840830172385
-8.05	0.3437351229213852
-8.	0.3446577500182224
-7.949999999999999	0.34531706263818324
-7.9	0.34570646698429724
-7.85	0.34582206854542274
-7.799999999999999	0.34566271115688724
-7.75	0.34522998859683734
-7.699999999999999	0.34452822860066623
-7.65	0.3435644494556759
-7.6	0.3423482896162042
-7.549999999999999	0.3408919110528641
-7.5	0.3392098773154112
-7.449999999999999	0.33731900754429
-7.4	0.3352382079084345
-7.35	0.33298828217390897
-7.299999999999999	0.33059172331714265
-7.25	0.32807248828571484
-7.199999999999999	0.32545575817701405
-7.15	0.3227676862489853
-7.1	0.3200351362962275
-7.049999999999999	0.3172854140178283
-7.	0.314545994069711
-6.949999999999999	0.31184424553340584
-6.9	0.30920715854481146
-6.85	0.30666107481072963
-6.799999999999999	0.3042314246980685
-6.75	0.3019424735111953
-6.699999999999999	0.2998170794778334
-6.65	0.29787646584421756
-6.6	0.29614000933723794
-6.549999999999999	0.29462504708654896
-6.5	0.2933467039147642
-6.449999999999999	0.29231774170078256
-6.399999999999999	0.2915484323020014
-6.35	0.29104645528780426
-6.299999999999999	0.2908168214915284
-6.25	0.2908618231334426
-6.199999999999999	0.2911810110055354
-6.149999999999999	0.2917711989425699
-6.1	0.2926264955354216
-6.049999999999999	0.29373836277468435
-6.	0.29509570104742466
-5.949999999999999	0.29668495965027003
-5.899999999999999	0.2984902717301937
-5.85	0.3004936123227854
-5.799999999999999	0.30267497792879905
-5.75	0.30501258585555546
-5.699999999999999	0.3074830913524554
-5.649999999999999	0.31006182039138525
-5.6	0.31272301578499334
-5.549999999999999	0.3154400942003093
-5.5	0.3181859115134077
-5.449999999999999	0.32093303386404076
-5.399999999999999	0.32365401170834374
-5.35	0.3263216541336595
-5.299999999999999	0.3289093006927026
-5.25	0.3313910880349424
-5.199999999999999	0.3337422086611866
-5.149999999999999	0.33593915920256
-5.1	0.3379599757267818
-5.049999999999999	0.33978445370197
-5.	0.34139435039993393
-4.949999999999999	0.34277356769562833
-4.899999999999999	0.34390831341539946
-4.85	0.3447872396019102
-4.799999999999999	0.34540155629598124
-4.75	0.3457451196826604
-4.699999999999999	0.345814493708048
-4.649999999999999	0.3456089845420589
-4.6	0.3451306475375647
-4.549999999999999	0.34438426661532096
-4.5	0.34337730628379587
-4.449999999999999	0.3421198367805081
-4.399999999999999	0.34062443309383506
-4.35	0.3389060488885677
-4.299999999999999	0.3369818666120251
-4.25	0.3348711252976268
-4.199999999999999	0.33259492780698635
-4.149999999999999	0.3301760294575437
-4.1	0.3276386101684134
-4.049999999999999	0.32500803242064585
-4.	0.32231058746790486
-3.9499999999999993	0.3195732323483212
-3.8999999999999986	0.31682332033696087
-3.8499999999999996	0.3140883275401757
-3.799999999999999	0.31139557836763654
-3.75	0.3087719726248721
-3.6999999999999993	0.306243716948768
-3.6499999999999986	0.30383606326108537
-3.5999999999999996	0.3015730568412598
-3.549999999999999	0.2994772965204397
-3.5	0.29756970937502575
-3.4499999999999993	0.29586934215121846
-3.3999999999999986	0.2943931714838234
-3.3499999999999996	0.2931559347845112
-3.299999999999999	0.2921699834687803
-3.25	0.29144515996906384
-3.1999999999999993	0.29098869974590486
-3.1499999999999986	0.2908051592621803
-3.0999999999999996	0.2908963706293236
-3.049999999999999	0.2912614233718144
-3.	0.2918966734893333
-2.9499999999999993	0.292795779727433
-2.8999999999999986	0.2939497666998593
-2.8499999999999996	0.29534711424129145
-2.799999999999999	0.29697387211072845
-2.75	0.29881379891548
-2.6999999999999993	0.30084852388610844
-2.6499999999999986	0.3030577299059987
-2.5999999999999996	0.3054193559877186
-2.549999999999999	0.30790981719404675
-2.5	0.3105042398264219
-2.4499999999999993	0.3131767095494083
-2.3999999999999986	0.31590052998815443
-2.3499999999999996	0.31864848922818395
-2.299999999999999	0.3213931315643702
-2.25	0.32410703178958783
-2.1999999999999993	0.3267630692840243
-2.1499999999999986	0.32933469916391894
-2.0999999999999996	0.33179621777378626
-2.049999999999999	0.3341230198588684
-2.	0.33629184483427726
-1.9499999999999993	0.3382810096733836
-1.8999999999999986	0.3400706260695165
-1.8499999999999996	0.3416427996807534
-1.799999999999999	0.3429818094459863
-1.75	0.34407426515979633
-1.6999999999999993	0.3449092417119597
-1.6499999999999986	0.3454783886324065
-1.5999999999999996	0.34577601383175205
-1.549999999999999	0.3457991406885191
-1.5	0.34554753790413023
-1.4499999999999993	0.3450237218228448
-1.3999999999999986	0.34423293119310305
-1.3499999999999996	0.3431830746262907
-1.299999999999999	0.341884651285766
-1.25	0.3403506456101914
-1.1999999999999993	0.3385963971379068
-1.1499999999999986	0.33663944675053814
-1.0999999999999996	0.33449936089160703
-1.049999999999999	0.33219753553717307
-1.	0.3297569818982142
-0.9499999999999993	0.32720209601651123
-0.8999999999999986	0.32455841457544404
-0.8499999999999996	0.3218523593827778
-0.7999999999999989	0.31911097309296055
-0.75	0.3163616488206595
-0.6999999999999993	0.3136318563545311
-0.6499999999999986	0.31094886771012686
-0.5999999999999996	0.30833948476324413
-0.5499999999999989	0.30582977168008346
-0.5	0.30344479480868747
-0.4499999999999993	0.30120837261798056
-0.3999999999999986	0.2991428381672436
-0.34999999999999964	0.2972688164611783
-0.29999999999999893	0.2956050188952391
-0.25	0.29416805682419433
-0.1999999999999993	0.29297227609568194
-0.14999999999999858	0.2920296141817656
-0.09999999999999964	0.29134948131722593
-0.049999999999998934	0.2909386668157276
0.	0.29080127148635915
0.05000000000000071	0.29093866681572766
0.10000000000000142	0.291349481317226
0.15000000000000213	0.29202961418176565
0.1999999999999993	0.29297227609568194
0.25	0.29416805682419433
0.3000000000000007	0.2956050188952392
0.3500000000000014	0.29726881646117836
0.40000000000000213	0.29914283816724374
0.4499999999999993	0.30120837261798056
0.5	0.3034447948086874
0.5500000000000007	0.3058297716800836
0.6000000000000014	0.3083394847632442
0.6500000000000021	0.3109488677101271
0.6999999999999993	0.3136318563545311
0.75	0.3163616488206595
0.8000000000000007	0.3191109730929606
0.8500000000000014	0.32185235938277795
0.9000000000000021	0.3245584145754442
0.9499999999999993	0.3272020960165111
1.	0.3297569818982142
1.0500000000000007	0.3321975355371731
1.1000000000000014	0.3344993608916072
1.1500000000000021	0.3366394467505382
1.1999999999999993	0.3385963971379068
1.25	0.3403506456101914
1.3000000000000007	0.341884651285766
1.3500000000000014	0.3431830746262908
1.4000000000000021	0.3442329311931031
1.4499999999999993	0.3450237218228448
1.5	0.34554753790413023
1.5500000000000007	0.3457991406885191
1.6000000000000014	0.34577601383175205
1.6500000000000021	0.34547838863240643
1.6999999999999993	0.3449092417119597
1.75	0.34407426515979633
1.8000000000000007	0.3429818094459863
1.8500000000000014	0.34164279968075334
1.9000000000000021	0.3400706260695163
1.9499999999999993	0.3382810096733836
2.	0.3362918448342772
2.0500000000000007	0.33412301985886833
2.1000000000000014	0.3317962177737862
2.150000000000002	0.32933469916391883
2.1999999999999993	0.3267630692840244
2.25	0.32410703178958783
2.3000000000000007	0.32139313156437
2.3500000000000014	0.3186484892281839
2.400000000000002	0.3159005299881543
2.4499999999999993	0.31317670954940835
2.5	0.3105042398264219
2.5500000000000007	0.3079098171940467
2.6000000000000014	0.3054193559877185
2.650000000000002	0.3030577299059985
2.6999999999999993	0.30084852388610844
2.75	0.29881379891548
2.8000000000000007	0.29697387211072845
2.8500000000000014	0.2953471142412914
2.900000000000002	0.29394976669985917
2.9499999999999993	0.29279577972743304
3.	0.2918966734893333
3.0500000000000007	0.2912614233718143
3.1000000000000014	0.2908963706293236
3.150000000000002	0.2908051592621803
3.200000000000003	0.29098869974590497
3.25	0.2914451599690639
3.3000000000000007	0.2921699834687804
3.3500000000000014	0.2931559347845113
3.400000000000002	0.2943931714838235
3.450000000000003	0.2958693421512185
3.5	0.29756970937502575
3.5500000000000007	0.29947729652043975
3.6000000000000014	0.30157305684125985
3.650000000000002	0.3038360632610856
3.700000000000003	0.3062437169487682
3.75	0.3087719726248721
3.8000000000000007	0.3113955783676366
3.8500000000000014	0.31408832754017585
3.900000000000002	0.31682332033696103
3.950000000000003	0.3195732323483214
4.	0.32231058746790475
4.050000000000001	0.3250080324206459
4.100000000000001	0.3276386101684136
4.150000000000002	0.3301760294575439
4.200000000000003	0.3325949278069865
4.25	0.33487112529762686
4.300000000000001	0.33698186661202517
4.350000000000001	0.33890604888856773
4.400000000000002	0.3406244330938353
4.450000000000003	0.34211983678050817
4.5	0.34337730628379587
4.550000000000001	0.34438426661532096
4.600000000000001	0.3451306475375647
4.650000000000002	0.34560898454205896
4.700000000000003	0.345814493708048
4.75	0.3457451196826604
4.800000000000001	0.3454015562959812
4.850000000000001	0.34478723960191016
4.900000000000002	0.34390831341539935
4.950000000000003	0.34277356769562817
5.	0.341394350399934
5.050000000000001	0.3397844537019699
5.100000000000001	0.3379599757267817
5.150000000000002	0.3359391592025599
5.200000000000003	0.33374220866118637
5.25	0.33139108803494227
5.300000000000001	0.32890930069270263
5.350000000000001	0.3263216541336594
5.400000000000002	0.32365401170834346
5.450000000000003	0.32093303386404065
5.5	0.3181859115134077
5.550000000000001	0.31544009420030916
5.600000000000001	0.31272301578499323
5.650000000000002	0.310061820391385
5.700000000000003	0.3074830913524553
5.75	0.3050125858555554
5.800000000000001	0.3026749779287989
5.850000000000001	0.3004936123227853
5.900000000000002	0.29849027173019355
5.950000000000003	0.2966849596502699
6.	0.2950957010474247
6.050000000000001	0.29373836277468435
6.100000000000001	0.2926264955354215
6.150000000000002	0.2917711989425699
6.200000000000003	0.2911810110055354
6.25	0.29086182313344255
6.300000000000001	0.2908168214915284
6.350000000000001	0.29104645528780426
6.400000000000002	0.29154843230200134
6.450000000000003	0.29231774170078273
6.5	0.29334670391476425
6.550000000000001	0.29462504708654896
6.600000000000001	0.29614000933723794
6.650000000000002	0.2978764658442176
6.700000000000003	0.2998170794778336
6.75	0.3019424735111953
6.800000000000001	0.3042314246980686
6.850000000000001	0.30666107481072963
6.900000000000002	0.30920715854481157
6.950000000000003	0.31184424553340606
7.	0.314545994069711
7.050000000000001	0.31728541401782834
7.100000000000001	0.32003513629622754
7.150000000000002	0.32276768624898544
7.200000000000003	0.3254557581770142
7.25	0.32807248828571484
7.300000000000001	0.3305917233171427
7.350000000000001	0.332988282173909
7.400000000000002	0.3352382079084345
7.450000000000003	0.3373190075442902
7.5	0.3392098773154112
7.550000000000001	0.3408919110528642
7.600000000000001	0.3423482896162042
7.650000000000002	0.34356444945567594
7.700000000000003	0.34452822860066623
7.75	0.34522998859683734
7.800000000000001	0.34566271115688735
7.850000000000001	0.3458220685454228
7.900000000000002	0.3457064669842972
7.950000000000003	0.34531706263818324
8.	0.3446577500182224
8.05	0.34373512292138514
8.100000000000001	0.34255840830172385
8.150000000000002	0.34113937374404796
8.200000000000003	0.3394922094778184
8.25	0.33763338612641425
8.3	0.3355814896316985
8.350000000000001	0.33335703502345293
8.400000000000002	0.33098226091540167
8.450000000000003	0.32848090680206893
8.5	0.3258779754016674
8.55	0.3231994824379461
8.600000000000001	0.3204721963770122
8.650000000000002	0.3177233707324532
8.700000000000003	0.3149804716227755
8.75	0.3122709033086774
8.8	0.309621734453705
8.850000000000001	0.3070594278404185
8.900000000000002	0.3046095762355826
8.950000000000003	0.3022966470326664
9.	0.3001437382088675
9.05	0.29817234801802794
9.100000000000001	0.29640216070144987
9.150000000000002	0.2948508503372134
9.200000000000003	0.2935339047668298
9.25	0.2924644713377601
9.3	0.29165322598347576
9.350000000000001	0.2911082669314702
9.400000000000002	0.2908350340861683
9.450000000000003	0.2908362548803661
9.5	0.29111191712805323
9.55	0.29165926914570356
9.600000000000001	0.29247284714083727
9.650000000000002	0.2935445295983999
9.700000000000003	0.29486361812976003
9.75	0.2964169439884088
9.8	0.29818899920320513
9.850000000000001	0.3001620910366459
9.900000000000002	0.3023165182444916
9.950000000000003	0.30463076739636397
10.	0.3070817273167823
10.05	0.30964491952451084
10.100000000000001	0.3122947423868714
10.150000000000002	0.315004726566521
10.200000000000003	0.3177477992225573
10.25	0.32049655433697555
10.3	0.3232235264724996
10.350000000000001	0.3259014652294379
10.400000000000002	0.3285036076580389
10.450000000000003	0.33100394589909216
10.5	0.33337748736926853
10.55	0.33560050487862164
10.600000000000001	0.3376507741652143
10.650000000000002	0.33950779645515233
10.700000000000003	0.3411530038042417
10.75	0.3425699451486453
10.8	0.3437444511846191
10.850000000000001	0.34466477640972176
10.900000000000002	0.3453217168876873
10.950000000000003	0.34570870254403463
11.	0.34582186305695783
11.05	0.34566006667537386
11.100000000000001	0.34522493157040524
11.150000000000002	0.34452080960514964
11.200000000000003	0.34355474268737524
11.25	0.3423363921478243
11.3	0.3408779418601713
11.350000000000001	0.339193976084473
11.400000000000002	0.33730133327137174
11.450000000000003	0.3352189373067203
11.5	0.33296760790315016
11.55	0.3305698520541089
11.600000000000001	0.3280496386549113
11.650000000000002	0.3254321585625071
11.700000000000003	0.3227435725093503
11.75	0.3200107494055751
11.8	0.31726099765657106
11.850000000000001	0.3145217921892056
11.900000000000002	0.31182049991882443
11.950000000000003	0.30918410640058036
12.	0.30663894639261075
12.05	0.30421044101545514
12.100000000000001	0.30192284412246534
12.150000000000002	0.29979900040064356
12.200000000000003	0.29786011760145237
12.25	0.296125555157961
12.3	0.29461263127974274
12.350000000000001	0.29333645043192397
12.400000000000002	0.2923097529015456
12.450000000000003	0.2915427879349823
12.5	0.29104321169667696
12.55	0.29081601105417026
12.600000000000001	0.2908634539396622
12.650000000000002	0.29118506677655276
12.700000000000003	0.2917776391930435
12.75	0.2926352559764259
12.8	0.2937493559536749
12.850000000000001	0.29510881721888954
12.900000000000002	0.29670006786849557
12.950000000000003	0.2985072211533756
13.	0.3005122337156246
13.05	0.3026950853487514
13.100000000000001	0.30503397850607333
13.150000000000002	0.3075055555848888
13.200000000000003	0.31008513183571645
13.25	0.3127469415882726
13.3	0.31546439535056153
13.350000000000001	0.3182103452258979
13.400000000000002	0.3209573560061286
13.450000000000003	0.32367797923873914
13.5	0.3263450275317072
13.55	0.32893184635338824
13.600000000000001	0.3314125806056169
13.650000000000002	0.3337624332965597
13.700000000000003	0.33595791371529465
13.75	0.3379770726120471
13.8	0.33979972201555053
13.850000000000001	0.3414076374709428
13.900000000000002	0.342784740656527
13.950000000000003	0.34391726053385285
14.	0.34479387140099865
14.05	0.3454058064514237
14.100000000000001	0.345746945687959
14.150000000000002	0.3458138773008068
14.200000000000003	0.34560593188715594
14.25	0.34512518916531754
14.3	0.34437645711527404
14.350000000000001	0.3433672237572345
14.400000000000002	0.3421075820572525
14.450000000000003	0.3406101287212515
14.5	0.3388898379030411
14.55	0.33696391110532814
14.600000000000001	0.3348516047926897
14.650000000000002	0.33257403745948105
14.700000000000003	0.3301539781014387
14.75	0.3276156182252066
14.8	0.32498432969333196
14.850000000000001	0.3222864108418666
14.900000000000002	0.319548823422234
14.950000000000003	0.31679892300746926
15.	0.31406418556453225
15.05	0.31137193292866955
15.100000000000001	0.3087490599225944
15.150000000000002	0.30622176584263294
15.200000000000003	0.30381529298635623
15.25	0.3015536748221884
15.3	0.2994594963019567
15.350000000000001	0.29755366869343997
15.400000000000002	0.29585522116302276
15.450000000000003	0.29438111117011645
15.5	0.2931460555467914
15.55	0.2921623839299674
15.600000000000001	0.2914399159915662
15.650000000000002	0.29098586367640483
15.700000000000003	0.2908047594105731
15.75	0.2908984109869375
15.8	0.29126588357168454
15.850000000000001	0.2919035090089199
15.900000000000002	0.29280492233178895
15.950000000000003	0.2939611251208878
16.	0.29536057508640606

==> plots/RSS_middle_incoming_U0.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.
-1.0598500000000002	0.
-1.0592000000000001	0.
-1.05855	0.
-1.0579	0.
-1.05725	0.
-1.0566	0.
-1.0559500000000002	0.
-1.0553000000000001	0.
-1.05465	0.
-1.054	0.
-1.05335	0.
-1.0527	0.
-1.0520500000000002	0.
-1.0514000000000001	0.
-1.05075	0.
-1.0501	0.
-1.04945	0.
-1.0488000000000002	0.
-1.0481500000000001	0.
-1.0475	0.
-1.04685	0.
-1.0462	0.
-1.04555	0.
-1.0449000000000002	0.
-1.0442500000000001	0.
-1.0436	0.
-1.04295	0.
-1.0423	0.
-1.0416500000000002	0.
-1.0410000000000001	0.
-1.04035	0.
-1.0397	0.
-1.03905	0.
-1.0384	0.
-1.0377500000000002	0.
-1.0371000000000001	0.
-1.03645	0.
-1.0358	0.
-1.03515	0.
-1.0345	0.
-1.0338500000000002	0.
-1.0332000000000001	0.
-1.03255	0.
-1.0319	0.
-1.03125	0.
-1.0306000000000002	0.
-1.0299500000000001	0.
-1.0293	0.
-1.02865	0.
-1.028	0.
-1.02735	0.001
-1.0267000000000002	0.001
-1.0260500000000001	0.001
-1.0254	0.002
-1.02475	0.002
-1.0241	0.003
-1.02345	0.004
-1.0228000000000002	0.006
-1.0221500000000001	0.007
-1.0215	0.01
-1.02085	0.013000000000000001
-1.0202	0.017
-1.0195500000000002	0.022
-1.0189000000000001	0.028
-1.01825	0.036000000000000004
-1.0176	0.045
-1.01695	0.057
-1.0163	0.07
-1.0156500000000002	0.08600000000000001
-1.0150000000000001	0.105
-1.01435	0.128
-1.0137	0.153
-1.01305	0.182
-1.0124	0.215
-1.0117500000000001	0.251
-1.0111	0.292
-1.01045	0.336
-1.0098	0.383
-1.00915	0.433
-1.0085000000000002	0.486
-1.0078500000000001	0.54
-1.0072	0.595
-1.00655	0.651
-1.0059	0.706
-1.00525	0.759
-1.0046000000000002	0.809
-1.0039500000000001	0.856
-1.0033	0.897
-1.00265	0.932
-1.002	0.961
-1.00135	0.982
-1.0007000000000001	0.995
-1.00005	1.
-0.9994000000000001	0.996
-0.99875	0.984
-0.9981000000000001	0.965
-0.9974500000000001	0.937
-0.9968000000000001	0.903
-0.9961500000000001	0.862
-0.9955	0.8170000000000001
-0.9948500000000001	0.767
-0.9942000000000001	0.714
-0.99355	0.66
-0.9929000000000001	0.604
-0.9922500000000001	0.548
-0.9916	0.494
-0.9909500000000001	0.441
-0.9903000000000001	0.39
-0.98965	0.343
-0.9890000000000001	0.298
-0.9883500000000001	0.257
-0.9877	0.22
-0.9870500000000001	0.187
-0.9864	0.157
-0.9857500000000001	0.131
-0.9851000000000001	0.109
-0.98445	0.089
-0.9838000000000001	0.07200000000000001
-0.9831500000000001	0.058
-0.9825	0.047
-0.9818500000000001	0.037
-0.9812000000000001	0.029
-0.98055	0.023
-0.9799000000000001	0.018000000000000002
-0.9792500000000001	0.013000000000000001
-0.9786000000000001	0.01
-0.9779500000000001	0.008
-0.9773000000000001	0.006
-0.97665	0.004
-0.9760000000000001	0.003
-0.97535	0.002
-0.9747000000000001	0.002
-0.9740500000000001	0.001
-0.9734	0.001
-0.9727500000000001	0.001
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U1.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.
-1.0598500000000002	0.
-1.0592000000000001	0.
-1.05855	0.
-1.0579	0.
-1.05725	0.
-1.0566	0.
-1.0559500000000002	0.
-1.0553000000000001	0.
-1.05465	0.
-1.054	0.
-1.05335	0.
-1.0527	0.
-1.0520500000000002	0.
-1.0514000000000001	0.
-1.05075	0.
-1.0501	0.
-1.04945	0.
-1.0488000000000002	0.
-1.0481500000000001	0.
-1.0475	0.
-1.04685	0.
-1.0462	0.
-1.04555	0.
-1.0449000000000002	0.
-1.0442500000000001	0.
-1.0436	0.
-1.04295	0.
-1.0423	0.
-1.0416500000000002	0.
-1.0410000000000001	0.
-1.04035	0.
-1.0397	0.
-1.03905	0.
-1.0384	0.
-1.0377500000000002	0.
-1.0371000000000001	0.
-1.03645	0.
-1.0358	0.
-1.03515	0.
-1.0345	0.
-1.0338500000000002	0.
-1.0332000000000001	0.
-1.03255	0.001
-1.0319	0.001
-1.03125	0.001
-1.0306000000000002	0.002
-1.0299500000000001	0.002
-1.0293	0.003
-1.02865	0.004
-1.028	0.006
-1.02735	0.008
-1.0267000000000002	0.01
-1.0260500000000001	0.013000000000000001
-1.0254	0.017
-1.02475	0.022
-1.0241	0.029
-1.02345	0.036000000000000004
-1.0228000000000002	0.046
-1.0221500000000001	0.057
-1.0215	0.07100000000000001
-1.02085	0.088
-1.0202	0.107
-1.0195500000000002	0.13
-1.0189000000000001	0.156
-1.01825	0.185
-1.0176	0.218
-1.01695	0.255
-1.0163	0.296
-1.0156500000000002	0.34
-1.0150000000000001	0.388
-1.01435	0.439
-1.0137	0.492
-1.01305	0.546
-1.0124	0.602
-1.0117500000000001	0.658
-1.0111	0.713
-1.01045	0.766
-1.0098	0.8160000000000001
-1.00915	0.861
-1.0085000000000002	0.902
-1.0078500000000001	0.937
-1.0072	0.964
-1.00655	0.984
-1.0059	0.996
-1.00525	1.
-1.0046000000000002	0.995
-1.0039500000000001	0.982
-1.0033	0.961
-1.00265	0.932
-1.002	0.896
-1.00135	0.855
-1.0007000000000001	0.808
-1.00005	0.758
-0.9994000000000001	0.704
-0.99875	0.649
-0.9981000000000001	0.593
-0.9974500000000001	0.538
-0.9968000000000001	0.483
-0.9961500000000001	0.431
-0.9955	0.38
-0.9948500000000001	0.333
-0.9942000000000001	0.289
-0.99355	0.249
-0.9929000000000001	0.213
-0.9922500000000001	0.18
-0.9916	0.151
-0.9909500000000001	0.126
-0.9903000000000001	0.10400000000000001
-0.98965	0.085
-0.9890000000000001	0.069
-0.9883500000000001	0.055
-0.9877	0.044
-0.9870500000000001	0.035
-0.9864	0.027
-0.9857500000000001	0.021
-0.9851000000000001	0.016
-0.98445	0.013000000000000001
-0.9838000000000001	0.01
-0.9831500000000001	0.007
-0.9825	0.005
-0.9818500000000001	0.004
-0.9812000000000001	0.003
-0.98055	0.002
-0.9799000000000001	0.002
-0.9792500000000001	0.001
-0.9786000000000001	0.001
-0.9779500000000001	0.001
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U10.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.001
-1.0598500000000002	0.001
-1.0592000000000001	0.001
-1.05855	0.001
-1.0579	0.002
-1.05725	0.002
-1.0566	0.003
-1.0559500000000002	0.003
-1.0553000000000001	0.004
-1.05465	0.005
-1.054	0.007
-1.05335	0.009000000000000001
-1.0527	0.011
-1.0520500000000002	0.013000000000000001
-1.0514000000000001	0.016
-1.05075	0.019
-1.0501	0.023
-1.04945	0.028
-1.0488000000000002	0.033
-1.0481500000000001	0.04
-1.0475	0.047
-1.04685	0.056
-1.0462	0.065
-1.04555	0.076
-1.0449000000000002	0.088
-1.0442500000000001	0.10200000000000001
-1.0436	0.117
-1.04295	0.133
-1.0423	0.152
-1.0416500000000002	0.17200000000000001
-1.0410000000000001	0.193
-1.04035	0.216
-1.0397	0.241
-1.03905	0.267
-1.0384	0.294
-1.0377500000000002	0.323
-1.0371000000000001	0.353
-1.03645	0.384
-1.0358	0.41500000000000004
-1.03515	0.447
-1.0345	0.47900000000000004
-1.0338500000000002	0.51
-1.0332000000000001	0.541
-1.03255	0.5710000000000001
-1.0319	0.6
-1.03125	0.628
-1.0306000000000002	0.653
-1.0299500000000001	0.676
-1.0293	0.6970000000000001
-1.02865	0.714
-1.028	0.729
-1.02735	0.74
-1.0267000000000002	0.748
-1.0260500000000001	0.753
-1.0254	0.753
-1.02475	0.75
-1.0241	0.744
-1.02345	0.734
-1.0228000000000002	0.72
-1.0221500000000001	0.7030000000000001
-1.0215	0.684
-1.02085	0.661
-1.0202	0.637
-1.0195500000000002	0.61
-1.0189000000000001	0.581
-1.01825	0.551
-1.0176	0.52
-1.01695	0.488
-1.0163	0.456
-1.0156500000000002	0.424
-1.0150000000000001	0.392
-1.01435	0.36
-1.0137	0.33
-1.01305	0.3
-1.0124	0.272
-1.0117500000000001	0.245
-1.0111	0.22
-1.01045	0.196
-1.0098	0.17400000000000002
-1.00915	0.153
-1.0085000000000002	0.135
-1.0078500000000001	0.11800000000000001
-1.0072	0.10200000000000001
-1.00655	0.088
-1.0059	0.076
-1.00525	0.065
-1.0046000000000002	0.055
-1.0039500000000001	0.046
-1.0033	0.039
-1.00265	0.033
-1.002	0.027
-1.00135	0.022
-1.0007000000000001	0.018000000000000002
-1.00005	0.015
-0.9994000000000001	0.012
-0.99875	0.01
-0.9981000000000001	0.008
-0.9974500000000001	0.006
-0.9968000000000001	0.005
-0.9961500000000001	0.004
-0.9955	0.003
-0.9948500000000001	0.002
-0.9942000000000001	0.002
-0.99355	0.001
-0.9929000000000001	0.001
-0.9922500000000001	0.001
-0.9916	0.001
-0.9909500000000001	0.
-0.9903000000000001	0.
-0.98965	0.
-0.9890000000000001	0.
-0.9883500000000001	0.
-0.9877	0.
-0.9870500000000001	0.
-0.9864	0.
-0.9857500000000001	0.
-0.9851000000000001	0.
-0.98445	0.
-0.9838000000000001	0.
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U2.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.
-1.0598500000000002	0.
-1.0592000000000001	0.
-1.05855	0.
-1.0579	0.
-1.05725	0.
-1.0566	0.
-1.0559500000000002	0.
-1.0553000000000001	0.
-1.05465	0.
-1.054	0.
-1.05335	0.
-1.0527	0.
-1.0520500000000002	0.
-1.0514000000000001	0.
-1.05075	0.
-1.0501	0.
-1.04945	0.
-1.0488000000000002	0.
-1.0481500000000001	0.
-1.0475	0.
-1.04685	0.
-1.0462	0.
-1.04555	0.
-1.0449000000000002	0.
-1.0442500000000001	0.
-1.0436	0.
-1.04295	0.
-1.0423	0.
-1.0416500000000002	0.
-1.0410000000000001	0.
-1.04035	0.
-1.0397	0.
-1.03905	0.
-1.0384	0.
-1.0377500000000002	0.001
-1.0371000000000001	0.001
-1.03645	0.001
-1.0358	0.002
-1.03515	0.003
-1.0345	0.004
-1.0338500000000002	0.005
-1.0332000000000001	0.006
-1.03255	0.009000000000000001
-1.0319	0.011
-1.03125	0.015
-1.0306000000000002	0.019
-1.0299500000000001	0.025
-1.0293	0.032
-1.02865	0.041
-1.028	0.051000000000000004
-1.02735	0.064
-1.0267000000000002	0.079
-1.0260500000000001	0.097
-1.0254	0.11800000000000001
-1.02475	0.14200000000000002
-1.0241	0.17
-1.02345	0.202
-1.0228000000000002	0.23700000000000002
-1.0221500000000001	0.276
-1.0215	0.319
-1.02085	0.365
-1.0202	0.41500000000000004
-1.0195500000000002	0.467
-1.0189000000000001	0.521
-1.01825	0.577
-1.0176	0.633
-1.01695	0.6880000000000001
-1.0163	0.743
-1.0156500000000002	0.794
-1.0150000000000001	0.842
-1.01435	0.885
-1.0137	0.923
-1.01305	0.9530000000000001
-1.0124	0.977
-1.0117500000000001	0.992
-1.0111	1.
-1.01045	0.998
-1.0098	0.988
-1.00915	0.97
-1.0085000000000002	0.9440000000000001
-1.0078500000000001	0.911
-1.0072	0.872
-1.00655	0.8270000000000001
-1.0059	0.778
-1.00525	0.725
-1.0046000000000002	0.67
-1.0039500000000001	0.615
-1.0033	0.559
-1.00265	0.503
-1.002	0.45
-1.00135	0.398
-1.0007000000000001	0.35000000000000003
-1.00005	0.305
-0.9994000000000001	0.263
-0.99875	0.225
-0.9981000000000001	0.191
-0.9974500000000001	0.161
-0.9968000000000001	0.134
-0.9961500000000001	0.111
-0.9955	0.091
-0.9948500000000001	0.074
-0.9942000000000001	0.06
-0.99355	0.048
-0.9929000000000001	0.038
-0.9922500000000001	0.03
-0.9916	0.023
-0.9909500000000001	0.018000000000000002
-0.9903000000000001	0.014
-0.98965	0.01
-0.9890000000000001	0.008
-0.9883500000000001	0.006
-0.9877	0.004
-0.9870500000000001	0.003
-0.9864	0.002
-0.9857500000000001	0.002
-0.9851000000000001	0.001
-0.98445	0.001
-0.9838000000000001	0.001
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U3.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.
-1.0598500000000002	0.
-1.0592000000000001	0.
-1.05855	0.
-1.0579	0.
-1.05725	0.
-1.0566	0.
-1.0559500000000002	0.
-1.0553000000000001	0.
-1.05465	0.
-1.054	0.
-1.05335	0.
-1.0527	0.
-1.0520500000000002	0.
-1.0514000000000001	0.
-1.05075	0.
-1.0501	0.
-1.04945	0.
-1.0488000000000002	0.
-1.0481500000000001	0.
-1.0475	0.
-1.04685	0.
-1.0462	0.
-1.04555	0.
-1.0449000000000002	0.
-1.0442500000000001	0.
-1.0436	0.001
-1.04295	0.001
-1.0423	0.001
-1.0416500000000002	0.002
-1.0410000000000001	0.002
-1.04035	0.003
-1.0397	0.004
-1.03905	0.005
-1.0384	0.007
-1.0377500000000002	0.01
-1.0371000000000001	0.013000000000000001
-1.03645	0.017
-1.0358	0.022
-1.03515	0.028
-1.0345	0.035
-1.0338500000000002	0.045
-1.0332000000000001	0.056
-1.03255	0.069
-1.0319	0.085
-1.03125	0.10400000000000001
-1.0306000000000002	0.126
-1.0299500000000001	0.151
-1.0293	0.179
-1.02865	0.211
-1.028	0.247
-1.02735	0.28600000000000003
-1.0267000000000002	0.328
-1.0260500000000001	0.374
-1.0254	0.422
-1.02475	0.47300000000000003
-1.0241	0.525
-1.02345	0.578
-1.0228000000000002	0.632
-1.0221500000000001	0.684
-1.0215	0.735
-1.02085	0.783
-1.0202	0.8270000000000001
-1.0195500000000002	0.866
-1.0189000000000001	0.9
-1.01825	0.927
-1.0176	0.9480000000000001
-1.01695	0.961
-1.0163	0.966
-1.0156500000000002	0.964
-1.0150000000000001	0.9530000000000001
-1.01435	0.936
-1.0137	0.911
-1.01305	0.88
-1.0124	0.843
-1.0117500000000001	0.802
-1.0111	0.756
-1.01045	0.708
-1.0098	0.658
-1.00915	0.606
-1.0085000000000002	0.554
-1.0078500000000001	0.503
-1.0072	0.453
-1.00655	0.405
-1.0059	0.36
-1.00525	0.317
-1.0046000000000002	0.277
-1.0039500000000001	0.241
-1.0033	0.20700000000000002
-1.00265	0.177
-1.002	0.151
-1.00135	0.127
-1.0007000000000001	0.107
-1.00005	0.089
-0.9994000000000001	0.073
-0.99875	0.06
-0.9981000000000001	0.049
-0.9974500000000001	0.039
-0.9968000000000001	0.032
-0.9961500000000001	0.025
-0.9955	0.02
-0.9948500000000001	0.016
-0.9942000000000001	0.012
-0.99355	0.009000000000000001
-0.9929000000000001	0.007
-0.9922500000000001	0.006
-0.9916	0.004
-0.9909500000000001	0.003
-0.9903000000000001	0.002
-0.98965	0.002
-0.9890000000000001	0.001
-0.9883500000000001	0.001
-0.9877	0.001
-0.9870500000000001	0.
-0.9864	0.
-0.9857500000000001	0.
-0.9851000000000001	0.
-0.98445	0.
-0.9838000000000001	0.
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U4.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.
-1.0598500000000002	0.
-1.0592000000000001	0.
-1.05855	0.
-1.0579	0.
-1.05725	0.
-1.0566	0.
-1.0559500000000002	0.
-1.0553000000000001	0.
-1.05465	0.
-1.054	0.
-1.05335	0.
-1.0527	0.
-1.0520500000000002	0.
-1.0514000000000001	0.
-1.05075	0.
-1.0501	0.
-1.04945	0.
-1.0488000000000002	0.001
-1.0481500000000001	0.001
-1.0475	0.001
-1.04685	0.002
-1.0462	0.002
-1.04555	0.003
-1.0449000000000002	0.004
-1.0442500000000001	0.006
-1.0436	0.007
-1.04295	0.01
-1.0423	0.013000000000000001
-1.0416500000000002	0.017
-1.0410000000000001	0.021
-1.04035	0.027
-1.0397	0.034
-1.03905	0.043000000000000003
-1.0384	0.053
-1.0377500000000002	0.066
-1.0371000000000001	0.08
-1.03645	0.097
-1.0358	0.116
-1.03515	0.139
-1.0345	0.164
-1.0338500000000002	0.192
-1.0332000000000001	0.223
-1.03255	0.257
-1.0319	0.294
-1.03125	0.333
-1.0306000000000002	0.375
-1.0299500000000001	0.419
-1.0293	0.464
-1.02865	0.511
-1.028	0.557
-1.02735	0.603
-1.0267000000000002	0.649
-1.0260500000000001	0.6920000000000001
-1.0254	0.732
-1.02475	0.77
-1.0241	0.803
-1.02345	0.8320000000000001
-1.0228000000000002	0.855
-1.0221500000000001	0.874
-1.0215	0.886
-1.02085	0.892
-1.0202	0.892
-1.0195500000000002	0.886
-1.0189000000000001	0.874
-1.01825	0.856
-1.0176	0.833
-1.01695	0.806
-1.0163	0.774
-1.0156500000000002	0.738
-1.0150000000000001	0.7000000000000001
-1.01435	0.66
-1.0137	0.617
-1.01305	0.5740000000000001
-1.0124	0.531
-1.0117500000000001	0.487
-1.0111	0.445
-1.01045	0.403
-1.0098	0.364
-1.00915	0.326
-1.0085000000000002	0.29
-1.0078500000000001	0.256
-1.0072	0.225
-1.00655	0.197
-1.0059	0.171
-1.00525	0.147
-1.0046000000000002	0.126
-1.0039500000000001	0.108
-1.0033	0.091
-1.00265	0.077
-1.002	0.064
-1.00135	0.053
-1.0007000000000001	0.044
-1.00005	0.036000000000000004
-0.9994000000000001	0.029
-0.99875	0.024
-0.9981000000000001	0.019
-0.9974500000000001	0.015
-0.9968000000000001	0.012
-0.9961500000000001	0.01
-0.9955	0.008
-0.9948500000000001	0.006
-0.9942000000000001	0.005
-0.99355	0.003
-0.9929000000000001	0.003
-0.9922500000000001	0.002
-0.9916	0.002
-0.9909500000000001	0.001
-0.9903000000000001	0.001
-0.98965	0.001
-0.9890000000000001	0.
-0.9883500000000001	0.
-0.9877	0.
-0.9870500000000001	0.
-0.9864	0.
-0.9857500000000001	0.
-0.9851000000000001	0.
-0.98445	0.
-0.9838000000000001	0.
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U5.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.
-1.0598500000000002	0.
-1.0592000000000001	0.
-1.05855	0.
-1.0579	0.
-1.05725	0.
-1.0566	0.
-1.0559500000000002	0.
-1.0553000000000001	0.
-1.05465	0.
-1.054	0.001
-1.05335	0.001
-1.0527	0.001
-1.0520500000000002	0.001
-1.0514000000000001	0.002
-1.05075	0.003
-1.0501	0.004
-1.04945	0.005
-1.0488000000000002	0.006
-1.0481500000000001	0.008
-1.0475	0.01
-1.04685	0.013000000000000001
-1.0462	0.017
-1.04555	0.022
-1.0449000000000002	0.027
-1.0442500000000001	0.033
-1.0436	0.041
-1.04295	0.05
-1.0423	0.061
-1.0416500000000002	0.074
-1.0410000000000001	0.088
-1.04035	0.10400000000000001
-1.0397	0.123
-1.03905	0.14300000000000002
-1.0384	0.166
-1.0377500000000002	0.191
-1.0371000000000001	0.219
-1.03645	0.249
-1.0358	0.28
-1.03515	0.314
-1.0345	0.34900000000000003
-1.0338500000000002	0.386
-1.0332000000000001	0.424
-1.03255	0.462
-1.0319	0.501
-1.03125	0.54
-1.0306000000000002	0.578
-1.0299500000000001	0.614
-1.0293	0.649
-1.02865	0.682
-1.028	0.713
-1.02735	0.74
-1.0267000000000002	0.763
-1.0260500000000001	0.783
-1.0254	0.799
-1.02475	0.81
-1.0241	0.8170000000000001
-1.02345	0.8190000000000001
-1.0228000000000002	0.8160000000000001
-1.0221500000000001	0.809
-1.0215	0.797
-1.02085	0.781
-1.0202	0.761
-1.0195500000000002	0.737
-1.0189000000000001	0.71
-1.01825	0.68
-1.0176	0.648
-1.01695	0.614
-1.0163	0.578
-1.0156500000000002	0.542
-1.0150000000000001	0.505
-1.01435	0.468
-1.0137	0.431
-1.01305	0.395
-1.0124	0.36
-1.0117500000000001	0.326
-1.0111	0.293
-1.01045	0.263
-1.0098	0.234
-1.00915	0.20700000000000002
-1.0085000000000002	0.183
-1.0078500000000001	0.16
-1.0072	0.139
-1.00655	0.121
-1.0059	0.10400000000000001
-1.00525	0.089
-1.0046000000000002	0.076
-1.0039500000000001	0.064
-1.0033	0.054
-1.00265	0.045
-1.002	0.037
-1.00135	0.031
-1.0007000000000001	0.025
-1.00005	0.021
-0.9994000000000001	0.017
-0.99875	0.014
-0.9981000000000001	0.011
-0.9974500000000001	0.009000000000000001
-0.9968000000000001	0.007
-0.9961500000000001	0.005
-0.9955	0.004
-0.9948500000000001	0.003
-0.9942000000000001	0.003
-0.99355	0.002
-0.9929000000000001	0.001
-0.9922500000000001	0.001
-0.9916	0.001
-0.9909500000000001	0.001
-0.9903000000000001	0.
-0.98965	0.
-0.9890000000000001	0.
-0.9883500000000001	0.
-0.9877	0.
-0.9870500000000001	0.
-0.9864	0.
-0.9857500000000001	0.
-0.9851000000000001	0.
-0.98445	0.
-0.9838000000000001	0.
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U6.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.
-1.0598500000000002	0.
-1.0592000000000001	0.
-1.05855	0.
-1.0579	0.001
-1.05725	0.001
-1.0566	0.001
-1.0559500000000002	0.002
-1.0553000000000001	0.002
-1.05465	0.003
-1.054	0.004
-1.05335	0.005
-1.0527	0.006
-1.0520500000000002	0.008
-1.0514000000000001	0.01
-1.05075	0.012
-1.0501	0.015
-1.04945	0.019
-1.0488000000000002	0.023
-1.0481500000000001	0.028
-1.0475	0.034
-1.04685	0.041
-1.0462	0.049
-1.04555	0.058
-1.0449000000000002	0.069
-1.0442500000000001	0.081
-1.0436	0.094
-1.04295	0.109
-1.0423	0.126
-1.0416500000000002	0.145
-1.0410000000000001	0.165
-1.04035	0.187
-1.0397	0.211
-1.03905	0.23700000000000002
-1.0384	0.264
-1.0377500000000002	0.293
-1.0371000000000001	0.323
-1.03645	0.354
-1.0358	0.387
-1.03515	0.42
-1.0345	0.453
-1.0338500000000002	0.487
-1.0332000000000001	0.52
-1.03255	0.553
-1.0319	0.585
-1.03125	0.615
-1.0306000000000002	0.644
-1.0299500000000001	0.67
-1.0293	0.6940000000000001
-1.02865	0.715
-1.028	0.733
-1.02735	0.748
-1.0267000000000002	0.759
-1.0260500000000001	0.766
-1.0254	0.769
-1.02475	0.769
-1.0241	0.765
-1.02345	0.756
-1.0228000000000002	0.744
-1.0221500000000001	0.729
-1.0215	0.71
-1.02085	0.6880000000000001
-1.0202	0.664
-1.0195500000000002	0.637
-1.0189000000000001	0.608
-1.01825	0.577
-1.0176	0.545
-1.01695	0.513
-1.0163	0.47900000000000004
-1.0156500000000002	0.446
-1.0150000000000001	0.41300000000000003
-1.01435	0.38
-1.0137	0.34800000000000003
-1.01305	0.317
-1.0124	0.28700000000000003
-1.0117500000000001	0.259
-1.0111	0.232
-1.01045	0.20700000000000002
-1.0098	0.184
-1.00915	0.162
-1.0085000000000002	0.14200000000000002
-1.0078500000000001	0.124
-1.0072	0.108
-1.00655	0.093
-1.0059	0.08
-1.00525	0.068
-1.0046000000000002	0.058
-1.0039500000000001	0.049
-1.0033	0.041
-1.00265	0.034
-1.002	0.028
-1.00135	0.023
-1.0007000000000001	0.019
-1.00005	0.016
-0.9994000000000001	0.013000000000000001
-0.99875	0.01
-0.9981000000000001	0.008
-0.9974500000000001	0.006
-0.9968000000000001	0.005
-0.9961500000000001	0.004
-0.9955	0.003
-0.9948500000000001	0.002
-0.9942000000000001	0.002
-0.99355	0.001
-0.9929000000000001	0.001
-0.9922500000000001	0.001
-0.9916	0.001
-0.9909500000000001	0.
-0.9903000000000001	0.
-0.98965	0.
-0.9890000000000001	0.
-0.9883500000000001	0.
-0.9877	0.
-0.9870500000000001	0.
-0.9864	0.
-0.9857500000000001	0.
-0.9851000000000001	0.
-0.98445	0.
-0.9838000000000001	0.
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U7.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.001
-1.0598500000000002	0.001
-1.0592000000000001	0.001
-1.05855	0.001
-1.0579	0.002
-1.05725	0.002
-1.0566	0.003
-1.0559500000000002	0.003
-1.0553000000000001	0.004
-1.05465	0.005
-1.054	0.007
-1.05335	0.008
-1.0527	0.01
-1.0520500000000002	0.013000000000000001
-1.0514000000000001	0.015
-1.05075	0.019
-1.0501	0.023
-1.04945	0.027
-1.0488000000000002	0.033
-1.0481500000000001	0.039
-1.0475	0.046
-1.04685	0.055
-1.0462	0.064
-1.04555	0.075
-1.0449000000000002	0.08700000000000001
-1.0442500000000001	0.1
-1.0436	0.115
-1.04295	0.132
-1.0423	0.15
-1.0416500000000002	0.17
-1.0410000000000001	0.191
-1.04035	0.214
-1.0397	0.23900000000000002
-1.03905	0.265
-1.0384	0.293
-1.0377500000000002	0.321
-1.0371000000000001	0.35100000000000003
-1.03645	0.382
-1.0358	0.41300000000000003
-1.03515	0.445
-1.0345	0.47700000000000004
-1.0338500000000002	0.509
-1.0332000000000001	0.54
-1.03255	0.5700000000000001
-1.0319	0.599
-1.03125	0.627
-1.0306000000000002	0.652
-1.0299500000000001	0.676
-1.0293	0.6960000000000001
-1.02865	0.714
-1.028	0.729
-1.02735	0.74
-1.0267000000000002	0.748
-1.0260500000000001	0.753
-1.0254	0.753
-1.02475	0.75
-1.0241	0.744
-1.02345	0.734
-1.0228000000000002	0.72
-1.0221500000000001	0.7030000000000001
-1.0215	0.683
-1.02085	0.661
-1.0202	0.636
-1.0195500000000002	0.609
-1.0189000000000001	0.58
-1.01825	0.55
-1.0176	0.519
-1.01695	0.487
-1.0163	0.454
-1.0156500000000002	0.422
-1.0150000000000001	0.39
-1.01435	0.359
-1.0137	0.328
-1.01305	0.299
-1.0124	0.27
-1.0117500000000001	0.243
-1.0111	0.218
-1.01045	0.194
-1.0098	0.17200000000000001
-1.00915	0.152
-1.0085000000000002	0.133
-1.0078500000000001	0.116
-1.0072	0.101
-1.00655	0.08700000000000001
-1.0059	0.075
-1.00525	0.064
-1.0046000000000002	0.054
-1.0039500000000001	0.046
-1.0033	0.038
-1.00265	0.032
-1.002	0.026000000000000002
-1.00135	0.022
-1.0007000000000001	0.018000000000000002
-1.00005	0.015
-0.9994000000000001	0.012
-0.99875	0.01
-0.9981000000000001	0.008
-0.9974500000000001	0.006
-0.9968000000000001	0.005
-0.9961500000000001	0.004
-0.9955	0.003
-0.9948500000000001	0.002
-0.9942000000000001	0.002
-0.99355	0.001
-0.9929000000000001	0.001
-0.9922500000000001	0.001
-0.9916	0.001
-0.9909500000000001	0.
-0.9903000000000001	0.
-0.98965	0.
-0.9890000000000001	0.
-0.9883500000000001	0.
-0.9877	0.
-0.9870500000000001	0.
-0.9864	0.
-0.9857500000000001	0.
-0.9851000000000001	0.
-0.98445	0.
-0.9838000000000001	0.
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U8.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.001
-1.0598500000000002	0.001
-1.0592000000000001	0.001
-1.05855	0.001
-1.0579	0.002
-1.05725	0.002
-1.0566	0.003
-1.0559500000000002	0.003
-1.0553000000000001	0.004
-1.05465	0.005
-1.054	0.007
-1.05335	0.008
-1.0527	0.01
-1.0520500000000002	0.013000000000000001
-1.0514000000000001	0.016
-1.05075	0.019
-1.0501	0.023
-1.04945	0.028
-1.0488000000000002	0.033
-1.0481500000000001	0.039
-1.0475	0.047
-1.04685	0.055
-1.0462	0.065
-1.04555	0.075
-1.0449000000000002	0.08700000000000001
-1.0442500000000001	0.101
-1.0436	0.116
-1.04295	0.133
-1.0423	0.151
-1.0416500000000002	0.17
-1.0410000000000001	0.192
-1.04035	0.215
-1.0397	0.24
-1.03905	0.266
-1.0384	0.293
-1.0377500000000002	0.322
-1.0371000000000001	0.352
-1.03645	0.383
-1.0358	0.41400000000000003
-1.03515	0.446
-1.0345	0.47800000000000004
-1.0338500000000002	0.509
-1.0332000000000001	0.54
-1.03255	0.5710000000000001
-1.0319	0.6
-1.03125	0.627
-1.0306000000000002	0.653
-1.0299500000000001	0.676
-1.0293	0.6960000000000001
-1.02865	0.714
-1.028	0.729
-1.02735	0.74
-1.0267000000000002	0.748
-1.0260500000000001	0.753
-1.0254	0.753
-1.02475	0.75
-1.0241	0.744
-1.02345	0.734
-1.0228000000000002	0.72
-1.0221500000000001	0.7030000000000001
-1.0215	0.684
-1.02085	0.661
-1.0202	0.636
-1.0195500000000002	0.609
-1.0189000000000001	0.58
-1.01825	0.55
-1.0176	0.519
-1.01695	0.487
-1.0163	0.455
-1.0156500000000002	0.423
-1.0150000000000001	0.391
-1.01435	0.359
-1.0137	0.329
-1.01305	0.299
-1.0124	0.271
-1.0117500000000001	0.244
-1.0111	0.219
-1.01045	0.195
-1.0098	0.17300000000000001
-1.00915	0.152
-1.0085000000000002	0.134
-1.0078500000000001	0.117
-1.0072	0.101
-1.00655	0.08700000000000001
-1.0059	0.075
-1.00525	0.064
-1.0046000000000002	0.054
-1.0039500000000001	0.046
-1.0033	0.039
-1.00265	0.032
-1.002	0.027
-1.00135	0.022
-1.0007000000000001	0.018000000000000002
-1.00005	0.015
-0.9994000000000001	0.012
-0.99875	0.01
-0.9981000000000001	0.008
-0.9974500000000001	0.006
-0.9968000000000001	0.005
-0.9961500000000001	0.004
-0.9955	0.003
-0.9948500000000001	0.002
-0.9942000000000001	0.002
-0.99355	0.001
-0.9929000000000001	0.001
-0.9922500000000001	0.001
-0.9916	0.001
-0.9909500000000001	0.
-0.9903000000000001	0.
-0.98965	0.
-0.9890000000000001	0.
-0.9883500000000001	0.
-0.9877	0.
-0.9870500000000001	0.
-0.9864	0.
-0.9857500000000001	0.
-0.9851000000000001	0.
-0.98445	0.
-0.9838000000000001	0.
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_U9.txt <==
-1.08	0.
-1.07935	0.
-1.0787	0.
-1.0780500000000002	0.
-1.0774000000000001	0.
-1.07675	0.
-1.0761	0.
-1.07545	0.
-1.0748	0.
-1.0741500000000002	0.
-1.0735000000000001	0.
-1.07285	0.
-1.0722	0.
-1.07155	0.
-1.0709	0.
-1.0702500000000001	0.
-1.0696	0.
-1.06895	0.
-1.0683	0.
-1.06765	0.
-1.0670000000000002	0.
-1.0663500000000001	0.
-1.0657	0.
-1.06505	0.
-1.0644	0.
-1.06375	0.
-1.0631000000000002	0.
-1.0624500000000001	0.
-1.0618	0.
-1.06115	0.
-1.0605	0.001
-1.0598500000000002	0.001
-1.0592000000000001	0.001
-1.05855	0.001
-1.0579	0.002
-1.05725	0.002
-1.0566	0.003
-1.0559500000000002	0.003
-1.0553000000000001	0.004
-1.05465	0.005
-1.054	0.007
-1.05335	0.008
-1.0527	0.01
-1.0520500000000002	0.013000000000000001
-1.0514000000000001	0.016
-1.05075	0.019
-1.0501	0.023
-1.04945	0.028
-1.0488000000000002	0.033
-1.0481500000000001	0.04
-1.0475	0.047
-1.04685	0.055
-1.0462	0.065
-1.04555	0.076
-1.0449000000000002	0.088
-1.0442500000000001	0.101
-1.0436	0.116
-1.04295	0.133
-1.0423	0.151
-1.0416500000000002	0.171
-1.0410000000000001	0.193
-1.04035	0.216
-1.0397	0.24
-1.03905	0.266
-1.0384	0.294
-1.0377500000000002	0.323
-1.0371000000000001	0.352
-1.03645	0.383
-1.0358	0.41500000000000004
-1.03515	0.446
-1.0345	0.47800000000000004
-1.0338500000000002	0.51
-1.0332000000000001	0.541
-1.03255	0.5710000000000001
-1.0319	0.6
-1.03125	0.627
-1.0306000000000002	0.653
-1.0299500000000001	0.676
-1.0293	0.6970000000000001
-1.02865	0.714
-1.028	0.729
-1.02735	0.74
-1.0267000000000002	0.748
-1.0260500000000001	0.753
-1.0254	0.753
-1.02475	0.75
-1.0241	0.744
-1.02345	0.734
-1.0228000000000002	0.72
-1.0221500000000001	0.7030000000000001
-1.0215	0.684
-1.02085	0.661
-1.0202	0.636
-1.0195500000000002	0.609
-1.0189000000000001	0.581
-1.01825	0.551
-1.0176	0.519
-1.01695	0.488
-1.0163	0.455
-1.0156500000000002	0.423
-1.0150000000000001	0.391
-1.01435	0.36
-1.0137	0.329
-1.01305	0.3
-1.0124	0.272
-1.0117500000000001	0.245
-1.0111	0.219
-1.01045	0.196
-1.0098	0.17300000000000001
-1.00915	0.153
-1.0085000000000002	0.134
-1.0078500000000001	0.117
-1.0072	0.10200000000000001
-1.00655	0.088
-1.0059	0.075
-1.00525	0.064
-1.0046000000000002	0.055
-1.0039500000000001	0.046
-1.0033	0.039
-1.00265	0.032
-1.002	0.027
-1.00135	0.022
-1.0007000000000001	0.018000000000000002
-1.00005	0.015
-0.9994000000000001	0.012
-0.99875	0.01
-0.9981000000000001	0.008
-0.9974500000000001	0.006
-0.9968000000000001	0.005
-0.9961500000000001	0.004
-0.9955	0.003
-0.9948500000000001	0.002
-0.9942000000000001	0.002
-0.99355	0.001
-0.9929000000000001	0.001
-0.9922500000000001	0.001
-0.9916	0.001
-0.9909500000000001	0.
-0.9903000000000001	0.
-0.98965	0.
-0.9890000000000001	0.
-0.9883500000000001	0.
-0.9877	0.
-0.9870500000000001	0.
-0.9864	0.
-0.9857500000000001	0.
-0.9851000000000001	0.
-0.98445	0.
-0.9838000000000001	0.
-0.9831500000000001	0.
-0.9825	0.
-0.9818500000000001	0.
-0.9812000000000001	0.
-0.98055	0.
-0.9799000000000001	0.
-0.9792500000000001	0.
-0.9786000000000001	0.
-0.9779500000000001	0.
-0.9773000000000001	0.
-0.97665	0.
-0.9760000000000001	0.
-0.97535	0.
-0.9747000000000001	0.
-0.9740500000000001	0.
-0.9734	0.
-0.9727500000000001	0.
-0.9721000000000001	0.
-0.97145	0.
-0.9708000000000001	0.
-0.9701500000000001	0.
-0.9695	0.
-0.9688500000000001	0.
-0.9682000000000001	0.
-0.9675500000000001	0.
-0.9669000000000001	0.
-0.96625	0.
-0.9656	0.
-0.9649500000000001	0.
-0.9643	0.
-0.9636500000000001	0.
-0.9630000000000001	0.
-0.96235	0.
-0.9617000000000001	0.
-0.9610500000000001	0.
-0.9604	0.
-0.9597500000000001	0.
-0.9591000000000001	0.
-0.95845	0.
-0.9578000000000001	0.
-0.9571500000000001	0.
-0.9565000000000001	0.
-0.9558500000000001	0.
-0.9552	0.
-0.95455	0.
-0.9539000000000001	0.
-0.95325	0.
-0.9526000000000001	0.
-0.9519500000000001	0.
-0.9513	0.
-0.9506500000000001	0.
-0.9500000000000001	0.

==> plots/RSS_middle_incoming_r0.txt <==
6.145	0.
6.15	0.
6.155	0.
6.16	0.
6.165	0.
6.17	0.
6.175000000000001	0.
6.18	0.
6.1850000000000005	0.
6.1899999999999995	0.
6.195	0.
6.2	0.
6.205	0.
6.21	0.
6.215	0.
6.220000000000001	0.
6.225	0.001
6.23	0.001
6.234999999999999	0.001
6.24	0.001
6.245	0.001
6.25	0.002
6.255	0.002
6.26	0.003
6.265000000000001	0.004
6.27	0.005
6.275	0.006
6.28	0.008
6.285	0.01
6.29	0.012
6.295	0.015
6.300000000000001	0.018000000000000002
6.305	0.022
6.3100000000000005	0.027
6.3149999999999995	0.033
6.32	0.039
6.325	0.047
6.33	0.056
6.335	0.066
6.34	0.077
6.345000000000001	0.09
6.35	0.105
6.355	0.122
6.359999999999999	0.14100000000000001
6.365	0.162
6.37	0.185
6.375	0.21
6.38	0.23700000000000002
6.385	0.266
6.390000000000001	0.298
6.395	0.332
6.4	0.368
6.405	0.406
6.41	0.445
6.415	0.486
6.42	0.527
6.425000000000001	0.5700000000000001
6.43	0.613
6.4350000000000005	0.655
6.4399999999999995	0.6980000000000001
6.445	0.739
6.45	0.779
6.455	0.8170000000000001
6.46	0.852
6.465	0.885
6.470000000000001	0.914
6.475	0.9390000000000001
6.48	0.961
6.484999999999999	0.978
6.49	0.99
6.495	0.998
6.5	1.
6.505	0.998
6.51	0.99
6.515000000000001	0.978
6.52	0.961
6.525	0.9390000000000001
6.53	0.914
6.535	0.885
6.54	0.852
6.545	0.8170000000000001
6.550000000000001	0.779
6.555	0.739
6.5600000000000005	0.6980000000000001
6.5649999999999995	0.655
6.57	0.613
6.575	0.5700000000000001
6.58	0.527
6.585	0.486
6.59	0.445
6.595000000000001	0.406
6.6	0.368
6.605	0.332
6.609999999999999	0.298
6.615	0.266
6.62	0.23700000000000002
6.625	0.21
6.63	0.185
6.635	0.162
6.640000000000001	0.14100000000000001
6.645	0.122
6.65	0.105
6.655	0.09
6.66	0.077
6.665	0.066
6.67	0.056
6.675000000000001	0.047
6.68	0.039
6.6850000000000005	0.033
6.6899999999999995	0.027
6.695	0.022
6.7	0.018000000000000002
6.705	0.015
6.71	0.012
6.715	0.01
6.720000000000001	0.008
6.725	0.006
6.73	0.005
6.734999999999999	0.004
6.74	0.003
6.745	0.002
6.75	0.002
6.755	0.001
6.76	0.001
6.765000000000001	0.001
6.77	0.001
6.775	0.001
6.78	0.
6.785	0.
6.79	0.
6.795	0.
6.800000000000001	0.
6.805	0.
6.8100000000000005	0.
6.8149999999999995	0.
6.82	0.


==> plots/RSS_middle_incoming_r1.txt <==
6.005	0.
6.01	0.
6.015000000000001	0.
6.02	0.001
6.025	0.001
6.03	0.001
6.035	0.001
6.04	0.002
6.045	0.002
6.05	0.003
6.055	0.004
6.0600000000000005	0.005
6.0649999999999995	0.006
6.07	0.007
6.075	0.009000000000000001
6.08	0.011
6.085	0.014
6.09	0.017
6.095000000000001	0.021
6.1	0.025
6.105	0.031
6.109999999999999	0.037
6.115	0.044
6.12	0.053
6.125	0.063
6.13	0.074
6.135	0.08700000000000001
6.140000000000001	0.10200000000000001
6.145	0.11800000000000001
6.15	0.137
6.155	0.158
6.16	0.18
6.165	0.20500000000000002
6.17	0.233
6.175000000000001	0.262
6.18	0.294
6.1850000000000005	0.328
6.1899999999999995	0.364
6.195	0.402
6.2	0.442
6.205	0.483
6.21	0.525
6.215	0.5680000000000001
6.220000000000001	0.612
6.225	0.655
6.23	0.6980000000000001
6.234999999999999	0.74
6.24	0.78
6.245	0.8180000000000001
6.25	0.854
6.255	0.887
6.26	0.916
6.265000000000001	0.9420000000000001
6.27	0.963
6.275	0.98
6.28	0.991
6.285	0.998
6.29	1.
6.295	0.997
6.300000000000001	0.988
6.305	0.975
6.3100000000000005	0.9570000000000001
6.3149999999999995	0.934
6.32	0.907
6.325	0.877
6.33	0.843
6.335	0.807
6.34	0.768
6.345000000000001	0.727
6.35	0.685
6.355	0.642
6.359999999999999	0.598
6.365	0.555
6.37	0.512
6.375	0.47000000000000003
6.38	0.43
6.385	0.39
6.390000000000001	0.353
6.395	0.318
6.4	0.28400000000000003
6.405	0.253
6.41	0.224
6.415	0.198
6.42	0.17300000000000001
6.425000000000001	0.151
6.43	0.131
6.4350000000000005	0.113
6.4399999999999995	0.097
6.445	0.083
6.45	0.07100000000000001
6.455	0.06
6.46	0.05
6.465	0.042
6.470000000000001	0.035
6.475	0.029
6.48	0.024
6.484999999999999	0.02
6.49	0.016
6.495	0.013000000000000001
6.5	0.011
6.505	0.008
6.51	0.007
6.515000000000001	0.005
6.52	0.004
6.525	0.003
6.53	0.003
6.535	0.002
6.54	0.002
6.545	0.001
6.550000000000001	0.001
6.555	0.001
6.5600000000000005	0.001
6.5649999999999995	0.
6.57	0.
6.575	0.
6.58	0.
6.585	0.
6.59	0.

==> plots/RSS_middle_incoming_r10.txt <==
4.3	0.
4.305	0.
4.31	0.001
4.315	0.001
4.32	0.001
4.325	0.002
4.33	0.002
4.335	0.003
4.34	0.004
4.345	0.005
4.35	0.007
4.355	0.009000000000000001
4.36	0.012
4.365	0.015
4.37	0.02
4.375	0.025
4.38	0.031
4.385	0.038
4.39	0.047
4.395	0.058
4.4	0.07
4.405	0.084
4.41	0.101
4.415	0.12
4.42	0.14100000000000001
4.425	0.165
4.43	0.191
4.435	0.22
4.44	0.251
4.445	0.28500000000000003
4.45	0.321
4.455	0.358
4.46	0.397
4.465	0.436
4.47	0.47500000000000003
4.475	0.514
4.48	0.552
4.485	0.588
4.49	0.622
4.495	0.654
4.5	0.682
4.505	0.706
4.51	0.725
4.515	0.74
4.52	0.749
4.525	0.753
4.53	0.752
4.535	0.745
4.54	0.733
4.545	0.716
4.55	0.6940000000000001
4.555	0.668
4.5600000000000005	0.638
4.565	0.605
4.57	0.5700000000000001
4.575	0.533
4.58	0.495
4.585	0.456
4.59	0.418
4.595	0.379
4.6	0.342
4.605	0.307
4.61	0.273
4.615	0.241
4.62	0.211
4.625	0.184
4.63	0.159
4.635	0.136
4.64	0.116
4.645	0.098
4.65	0.082
4.655	0.068
4.66	0.056
4.665	0.046
4.67	0.038
4.675	0.031
4.68	0.025
4.6850000000000005	0.02
4.69	0.016
4.695	0.012
4.7	0.01
4.705	0.007
4.71	0.006
4.715	0.004
4.72	0.003
4.725	0.003
4.73	0.002
4.735	0.001
4.74	0.001
4.745	0.001
4.75	0.001
4.755	0.
4.76	0.
4.765	0.

==> plots/RSS_middle_incoming_r2.txt <==
5.795	0.
5.8	0.
5.805	0.
5.8100000000000005	0.
5.8149999999999995	0.001
5.82	0.001
5.825	0.001
5.83	0.001
5.835	0.002
5.84	0.002
5.845	0.003
5.85	0.004
5.855	0.004
5.86	0.006
5.865	0.007
5.87	0.009000000000000001
5.875	0.011
5.88	0.014
5.885	0.017
5.890000000000001	0.021
5.895	0.026000000000000002
5.9	0.031
5.905	0.038
5.91	0.045
5.915	0.054
5.92	0.064
5.925	0.076
5.93	0.09
5.9350000000000005	0.105
5.9399999999999995	0.122
5.945	0.14100000000000001
5.95	0.163
5.955	0.187
5.96	0.213
5.965	0.242
5.97	0.273
5.975	0.306
5.98	0.342
5.985	0.379
5.99	0.419
5.995	0.461
6.	0.503
6.005	0.547
6.01	0.591
6.015000000000001	0.635
6.02	0.678
6.025	0.721
6.03	0.763
6.035	0.803
6.04	0.84
6.045	0.875
6.05	0.906
6.055	0.933
6.0600000000000005	0.9560000000000001
6.0649999999999995	0.974
6.07	0.988
6.075	0.997
6.08	1.
6.085	0.998
6.09	0.991
6.095000000000001	0.979
6.1	0.961
6.105	0.9390000000000001
6.109999999999999	0.913
6.115	0.883
6.12	0.849
6.125	0.8130000000000001
6.13	0.774
6.135	0.733
6.140000000000001	0.6900000000000001
6.145	0.647
6.15	0.603
6.155	0.559
6.16	0.515
6.165	0.47300000000000003
6.17	0.431
6.175000000000001	0.392
6.18	0.354
6.1850000000000005	0.318
6.1899999999999995	0.28400000000000003
6.195	0.252
6.2	0.223
6.205	0.196
6.21	0.17200000000000001
6.215	0.15
6.220000000000001	0.13
6.225	0.112
6.23	0.096
6.234999999999999	0.081
6.24	0.069
6.245	0.058
6.25	0.049
6.255	0.041
6.26	0.034
6.265000000000001	0.028
6.27	0.023
6.275	0.019
6.28	0.015
6.285	0.012
6.29	0.01
6.295	0.008
6.300000000000001	0.006
6.305	0.005
6.3100000000000005	0.004
6.3149999999999995	0.003
6.32	0.002
6.325	0.002
6.33	0.001
6.335	0.001
6.34	0.001
6.345000000000001	0.001
6.35	0.
6.355	0.
6.359999999999999	0.
6.365	0.
6.37	0.
6.375	0.
6.38	0.

==> plots/RSS_middle_incoming_r3.txt <==
5.6	0.
5.605	0.
5.61	0.
5.615	0.001
5.62	0.001
5.625	0.001
5.63	0.001
5.635	0.002
5.640000000000001	0.002
5.645	0.003
5.65	0.004
5.655	0.005
5.66	0.006
5.665	0.008
5.67	0.009000000000000001
5.675	0.012
5.68	0.015
5.6850000000000005	0.018000000000000002
5.6899999999999995	0.022
5.695	0.027
5.7	0.033
5.705	0.04
5.71	0.048
5.715	0.057
5.72	0.068
5.725	0.081
5.73	0.095
5.735	0.111
5.74	0.129
5.745	0.149
5.75	0.17200000000000001
5.755	0.197
5.76	0.224
5.765000000000001	0.253
5.77	0.28500000000000003
5.775	0.32
5.78	0.356
5.785	0.394
5.79	0.435
5.795	0.47600000000000003
5.8	0.518
5.805	0.561
5.8100000000000005	0.604
5.8149999999999995	0.647
5.82	0.6900000000000001
5.825	0.731
5.83	0.77
5.835	0.807
5.84	0.841
5.845	0.872
5.85	0.899
5.855	0.922
5.86	0.9400000000000001
5.865	0.9540000000000001
5.87	0.963
5.875	0.966
5.88	0.964
5.885	0.9570000000000001
5.890000000000001	0.9450000000000001
5.895	0.928
5.9	0.907
5.905	0.881
5.91	0.851
5.915	0.8180000000000001
5.92	0.782
5.925	0.744
5.93	0.7030000000000001
5.9350000000000005	0.661
5.9399999999999995	0.619
5.945	0.5760000000000001
5.95	0.533
5.955	0.49
5.96	0.449
5.965	0.40900000000000003
5.97	0.37
5.975	0.334
5.98	0.299
5.985	0.266
5.99	0.23600000000000002
5.995	0.20800000000000002
6.	0.182
6.005	0.159
6.01	0.138
6.015000000000001	0.11900000000000001
6.02	0.10200000000000001
6.025	0.08700000000000001
6.03	0.073
6.035	0.062
6.04	0.052000000000000005
6.045	0.043000000000000003
6.05	0.036000000000000004
6.055	0.03
6.0600000000000005	0.024
6.0649999999999995	0.02
6.07	0.016
6.075	0.013000000000000001
6.08	0.01
6.085	0.008
6.09	0.007
6.095000000000001	0.005
6.1	0.004
6.105	0.003
6.109999999999999	0.003
6.115	0.002
6.12	0.001
6.125	0.001
6.13	0.001
6.135	0.001
6.140000000000001	0.
6.145	0.
6.15	0.

==> plots/RSS_middle_incoming_r4.txt <==
5.41	0.
5.415	0.
5.42	0.001
5.425	0.001
5.43	0.001
5.4350000000000005	0.001
5.4399999999999995	0.002
5.445	0.003
5.45	0.003
5.455	0.004
5.46	0.005
5.465	0.007
5.47	0.008
5.475	0.011
5.48	0.013000000000000001
5.485	0.016
5.49	0.02
5.495	0.025
5.5	0.03
5.505	0.037
5.51	0.044
5.515000000000001	0.053
5.52	0.064
5.525	0.075
5.53	0.089
5.535	0.10400000000000001
5.54	0.122
5.545	0.14100000000000001
5.55	0.162
5.555	0.186
5.5600000000000005	0.212
5.5649999999999995	0.24
5.57	0.271
5.575	0.303
5.58	0.338
5.585	0.375
5.59	0.41300000000000003
5.595	0.452
5.6	0.492
5.605	0.532
5.61	0.5720000000000001
5.615	0.612
5.62	0.652
5.625	0.6900000000000001
5.63	0.725
5.635	0.759
5.640000000000001	0.79
5.645	0.8170000000000001
5.65	0.841
5.655	0.86
5.66	0.876
5.665	0.886
5.67	0.892
5.675	0.892
5.68	0.888
5.6850000000000005	0.879
5.6899999999999995	0.865
5.695	0.846
5.7	0.8240000000000001
5.705	0.797
5.71	0.767
5.715	0.734
5.72	0.6990000000000001
5.725	0.662
5.73	0.623
5.735	0.583
5.74	0.543
5.745	0.503
5.75	0.463
5.755	0.424
5.76	0.386
5.765000000000001	0.34900000000000003
5.77	0.315
5.775	0.28200000000000003
5.78	0.251
5.785	0.222
5.79	0.196
5.795	0.171
5.8	0.149
5.805	0.129
5.8100000000000005	0.111
5.8149999999999995	0.095
5.82	0.081
5.825	0.068
5.83	0.058
5.835	0.048
5.84	0.04
5.845	0.033
5.85	0.027
5.855	0.022
5.86	0.018000000000000002
5.865	0.015
5.87	0.012
5.875	0.01
5.88	0.008
5.885	0.006
5.890000000000001	0.005
5.895	0.004
5.9	0.003
5.905	0.002
5.91	0.002
5.915	0.001
5.92	0.001
5.925	0.001
5.93	0.001
5.9350000000000005	0.
5.9399999999999995	0.
5.945	0.
5.95	0.
5.955	0.

==> plots/RSS_middle_incoming_r5.txt <==
5.215	0.
5.22	0.
5.225	0.001
5.23	0.001
5.235	0.001
5.24	0.001
5.245	0.002
5.25	0.002
5.255	0.003
5.26	0.004
5.265000000000001	0.005
5.27	0.007
5.275	0.008
5.28	0.011
5.285	0.013000000000000001
5.29	0.016
5.295	0.02
5.3	0.025
5.305	0.03
5.3100000000000005	0.037
5.3149999999999995	0.045
5.32	0.054
5.325	0.064
5.33	0.076
5.335	0.09
5.34	0.105
5.345	0.122
5.35	0.14200000000000002
5.355	0.163
5.36	0.187
5.365	0.213
5.37	0.24
5.375	0.271
5.38	0.302
5.385	0.336
5.390000000000001	0.372
5.395	0.40800000000000003
5.4	0.445
5.405	0.483
5.41	0.521
5.415	0.558
5.42	0.595
5.425	0.63
5.43	0.664
5.4350000000000005	0.6960000000000001
5.4399999999999995	0.724
5.445	0.75
5.45	0.772
5.455	0.79
5.46	0.804
5.465	0.8130000000000001
5.47	0.8180000000000001
5.475	0.8180000000000001
5.48	0.8130000000000001
5.485	0.804
5.49	0.79
5.495	0.772
5.5	0.751
5.505	0.725
5.51	0.6960000000000001
5.515000000000001	0.665
5.52	0.632
5.525	0.596
5.53	0.56
5.535	0.522
5.54	0.485
5.545	0.447
5.55	0.41000000000000003
5.555	0.374
5.5600000000000005	0.339
5.5649999999999995	0.306
5.57	0.274
5.575	0.245
5.58	0.217
5.585	0.191
5.59	0.168
5.595	0.146
5.6	0.126
5.605	0.109
5.61	0.093
5.615	0.079
5.62	0.067
5.625	0.056
5.63	0.047
5.635	0.039
5.640000000000001	0.033
5.645	0.027
5.65	0.022
5.655	0.018000000000000002
5.66	0.014
5.665	0.012
5.67	0.009000000000000001
5.675	0.007
5.68	0.006
5.6850000000000005	0.005
5.6899999999999995	0.004
5.695	0.003
5.7	0.002
5.705	0.002
5.71	0.001
5.715	0.001
5.72	0.001
5.725	0.001
5.73	0.
5.735	0.

==> plots/RSS_middle_incoming_r6.txt <==
5.025	0.
5.03	0.
5.035	0.001
5.04	0.001
5.045	0.001
5.05	0.002
5.055	0.002
5.0600000000000005	0.003
5.0649999999999995	0.003
5.07	0.004
5.075	0.006
5.08	0.007
5.085	0.009000000000000001
5.09	0.012
5.095	0.014
5.1	0.018000000000000002
5.105	0.022
5.11	0.027
5.115	0.033
5.12	0.041
5.125	0.049
5.13	0.059000000000000004
5.135	0.07
5.140000000000001	0.083
5.145	0.098
5.15	0.114
5.155	0.133
5.16	0.154
5.165	0.176
5.17	0.201
5.175	0.228
5.18	0.257
5.1850000000000005	0.28800000000000003
5.1899999999999995	0.321
5.195	0.355
5.2	0.39
5.205	0.426
5.21	0.462
5.215	0.499
5.22	0.535
5.225	0.5700000000000001
5.23	0.603
5.235	0.635
5.24	0.664
5.245	0.6910000000000001
5.25	0.714
5.255	0.734
5.26	0.749
5.265000000000001	0.761
5.27	0.767
5.275	0.77
5.28	0.767
5.285	0.76
5.29	0.749
5.295	0.733
5.3	0.714
5.305	0.6900000000000001
5.3100000000000005	0.664
5.3149999999999995	0.635
5.32	0.603
5.325	0.5690000000000001
5.33	0.535
5.335	0.499
5.34	0.463
5.345	0.427
5.35	0.391
5.355	0.356
5.36	0.323
5.365	0.291
5.37	0.26
5.375	0.231
5.38	0.20500000000000002
5.385	0.18
5.390000000000001	0.157
5.395	0.137
5.4	0.11800000000000001
5.405	0.101
5.41	0.08600000000000001
5.415	0.073
5.42	0.062
5.425	0.052000000000000005
5.43	0.043000000000000003
5.4350000000000005	0.036000000000000004
5.4399999999999995	0.029
5.445	0.024
5.45	0.02
5.455	0.016
5.46	0.013000000000000001
5.465	0.01
5.47	0.008
5.475	0.006
5.48	0.005
5.485	0.004
5.49	0.003
5.495	0.002
5.5	0.002
5.505	0.001
5.51	0.001
5.515000000000001	0.001
5.52	0.001
5.525	0.
5.53	0.
5.535	0.

==> plots/RSS_middle_incoming_r7.txt <==
4.84	0.
4.845	0.001
4.85	0.001
4.855	0.001
4.86	0.001
4.865	0.002
4.87	0.002
4.875	0.003
4.88	0.004
4.885	0.005
4.89	0.007
4.895	0.009000000000000001
4.9	0.011
4.905	0.014
4.91	0.017
4.915	0.022
4.92	0.027
4.925	0.033
4.93	0.04
4.9350000000000005	0.049
4.94	0.058
4.945	0.07
4.95	0.083
4.955	0.098
4.96	0.115
4.965	0.134
4.97	0.156
4.975	0.179
4.98	0.20500000000000002
4.985	0.233
4.99	0.263
4.995	0.295
5.	0.329
5.005	0.364
5.01	0.399
5.015000000000001	0.435
5.02	0.47200000000000003
5.025	0.508
5.03	0.544
5.035	0.578
5.04	0.61
5.045	0.641
5.05	0.668
5.055	0.6930000000000001
5.0600000000000005	0.713
5.0649999999999995	0.73
5.07	0.743
5.075	0.75
5.08	0.753
5.085	0.752
5.09	0.745
5.095	0.734
5.1	0.719
5.105	0.7000000000000001
5.11	0.676
5.115	0.65
5.12	0.62
5.125	0.589
5.13	0.555
5.135	0.52
5.140000000000001	0.484
5.145	0.448
5.15	0.41200000000000003
5.155	0.376
5.16	0.342
5.165	0.308
5.17	0.277
5.175	0.247
5.18	0.218
5.1850000000000005	0.192
5.1899999999999995	0.168
5.195	0.146
5.2	0.126
5.205	0.108
5.21	0.092
5.215	0.078
5.22	0.066
5.225	0.055
5.23	0.046
5.235	0.038
5.24	0.031
5.245	0.026000000000000002
5.25	0.021
5.255	0.017
5.26	0.014
5.265000000000001	0.011
5.27	0.009000000000000001
5.275	0.007
5.28	0.005
5.285	0.004
5.29	0.003
5.295	0.002
5.3	0.002
5.305	0.001
5.3100000000000005	0.001
5.3149999999999995	0.001
5.32	0.001
5.325	0.
5.33	0.
5.335	0.

==> plots/RSS_middle_incoming_r8.txt <==
4.645	0.
4.65	0.
4.655	0.
4.66	0.001
4.665	0.001
4.67	0.001
4.675	0.001
4.68	0.002
4.6850000000000005	0.002
4.69	0.003
4.695	0.004
4.7	0.005
4.705	0.007
4.71	0.009000000000000001
4.715	0.011
4.72	0.014
4.725	0.018000000000000002
4.73	0.022
4.735	0.027
4.74	0.034
4.745	0.041
4.75	0.05
4.755	0.061
4.76	0.073
4.765	0.08700000000000001
4.77	0.10300000000000001
4.775	0.121
4.78	0.14100000000000001
4.785	0.164
4.79	0.189
4.795	0.216
4.8	0.246
4.805	0.277
4.8100000000000005	0.311
4.815	0.34600000000000003
4.82	0.382
4.825	0.419
4.83	0.456
4.835	0.493
4.84	0.53
4.845	0.5650000000000001
4.85	0.599
4.855	0.631
4.86	0.66
4.865	0.686
4.87	0.709
4.875	0.727
4.88	0.74
4.885	0.749
4.89	0.753
4.895	0.752
4.9	0.746
4.905	0.736
4.91	0.72
4.915	0.7010000000000001
4.92	0.677
4.925	0.65
4.93	0.62
4.9350000000000005	0.588
4.94	0.553
4.945	0.518
4.95	0.481
4.955	0.444
4.96	0.40700000000000003
4.965	0.371
4.97	0.336
4.975	0.302
4.98	0.27
4.985	0.24
4.99	0.211
4.995	0.185
5.	0.161
5.005	0.139
5.01	0.11900000000000001
5.015000000000001	0.10200000000000001
5.02	0.08600000000000001
5.025	0.07200000000000001
5.03	0.061
5.035	0.05
5.04	0.042
5.045	0.034
5.05	0.028
5.055	0.022
5.0600000000000005	0.018000000000000002
5.0649999999999995	0.014
5.07	0.011
5.075	0.009000000000000001
5.08	0.007
5.085	0.006
5.09	0.004
5.095	0.003
5.1	0.003
5.105	0.002
5.11	0.001
5.115	0.001
5.12	0.001
5.125	0.001
5.13	0.
5.135	0.
5.140000000000001	0.
5.145	0.
5.15	0.
5.155	0.

==> plots/RSS_middle_incoming_r9.txt <==
4.475	0.
4.48	0.
4.485	0.001
4.49	0.001
4.495	0.001
4.5	0.002
4.505	0.002
4.51	0.003
4.515	0.004
4.52	0.005
4.525	0.007
4.53	0.009000000000000001
4.535	0.011
4.54	0.015
4.545	0.018000000000000002
4.55	0.023
4.555	0.029
4.5600000000000005	0.036000000000000004
4.565	0.044
4.57	0.054
4.575	0.065
4.58	0.078
4.585	0.093
4.59	0.11
4.595	0.13
4.6	0.152
4.605	0.176
4.61	0.203
4.615	0.232
4.62	0.263
4.625	0.297
4.63	0.332
4.635	0.369
4.64	0.40700000000000003
4.645	0.445
4.65	0.483
4.655	0.52
4.66	0.557
4.665	0.593
4.67	0.626
4.675	0.656
4.68	0.683
4.6850000000000005	0.706
4.69	0.725
4.695	0.74
4.7	0.749
4.705	0.753
4.71	0.752
4.715	0.746
4.72	0.735
4.725	0.719
4.73	0.6990000000000001
4.735	0.674
4.74	0.646
4.745	0.615
4.75	0.581
4.755	0.546
4.76	0.509
4.765	0.47100000000000003
4.77	0.433
4.775	0.396
4.78	0.359
4.785	0.324
4.79	0.29
4.795	0.257
4.8	0.227
4.805	0.199
4.8100000000000005	0.17400000000000002
4.815	0.15
4.82	0.129
4.825	0.11
4.83	0.093
4.835	0.078
4.84	0.065
4.845	0.054
4.85	0.044
4.855	0.036000000000000004
4.86	0.03
4.865	0.024
4.87	0.019
4.875	0.015
4.88	0.012
4.885	0.009000000000000001
4.89	0.007
4.895	0.006
4.9	0.004
4.905	0.003
4.91	0.003
4.915	0.002
4.92	0.001
4.925	0.001
4.93	0.001
4.9350000000000005	0.001
4.94	0.
4.945	0.

==> plots/RSSdelta1.txt <==
-8.	0.
-7.92	0.05
-7.84	0.07100000000000001
-7.76	0.088
-7.68	0.10200000000000001
-7.6	0.115
-7.52	0.126
-7.4399999999999995	0.137
-7.36	0.147
-7.28	0.157
-7.2	0.167
-7.12	0.176
-7.04	0.185
-6.96	0.193
-6.88	0.202
-6.8	0.21
-6.72	0.218
-6.64	0.226
-6.5600000000000005	0.234
-6.48	0.242
-6.4	0.25
-6.32	0.258
-6.24	0.266
-6.16	0.273
-6.08	0.281
-6.	0.289
-5.92	0.296
-5.84	0.304
-5.76	0.312
-5.68	0.32
-5.6	0.327
-5.52	0.335
-5.4399999999999995	0.343
-5.359999999999999	0.35100000000000003
-5.279999999999999	0.359
-5.199999999999999	0.367
-5.12	0.375
-5.04	0.383
-4.96	0.391
-4.88	0.4
-4.8	0.40800000000000003
-4.72	0.417
-4.640000000000001	0.425
-4.5600000000000005	0.434
-4.48	0.443
-4.4	0.452
-4.32	0.461
-4.24	0.47100000000000003
-4.16	0.48
-4.08	0.49
-4.	0.5
-3.92	0.51
-3.84	0.52
-3.76	0.531
-3.6799999999999997	0.542
-3.5999999999999996	0.553
-3.5199999999999996	0.5640000000000001
-3.4399999999999995	0.5760000000000001
-3.3600000000000003	0.588
-3.2800000000000002	0.6
-3.2	0.612
-3.12	0.625
-3.04	0.639
-2.96	0.645
-2.88	0.645
-2.8	0.645
-2.7199999999999998	0.645
-2.6399999999999997	0.645
-2.5599999999999996	0.645
-2.4799999999999995	0.645
-2.3999999999999995	0.645
-2.3200000000000003	0.645
-2.24	0.645
-2.16	0.645
-2.08	0.645
-2.	0.645
-1.92	0.645
-1.8399999999999999	0.645
-1.7599999999999998	0.645
-1.6799999999999997	0.645
-1.5999999999999996	0.645
-1.5199999999999996	0.645
-1.4399999999999995	0.645
-1.3599999999999994	0.645
-1.2800000000000002	0.645
-1.2000000000000002	0.645
-1.12	0.645
-1.04	0.645
-0.96	0.645
-0.8799999999999999	0.645
-0.7999999999999998	0.645
-0.7199999999999998	0.645
-0.6399999999999997	0.645
-0.5599999999999996	0.645
-0.47999999999999954	0.645
-0.39999999999999947	0.645
-0.3200000000000003	0.645
-0.2400000000000002	0.645
-0.16000000000000014	0.645
-0.08000000000000007	0.645
0.	0.645
0.08000000000000007	0.645
0.16000000000000014	0.645
0.2400000000000002	0.645
0.3200000000000003	0.645
0.40000000000000036	0.645
0.4800000000000004	0.645
0.5600000000000005	0.645
0.6400000000000006	0.645
0.7200000000000006	0.645
0.8000000000000007	0.645
0.8800000000000008	0.645
0.9600000000000009	0.645
1.040000000000001	0.645
1.120000000000001	0.645
1.200000000000001	0.645
1.2799999999999994	0.645
1.3599999999999994	0.645
1.4399999999999995	0.645
1.5199999999999996	0.645
1.5999999999999996	0.645
1.6799999999999997	0.645
1.7599999999999998	0.645
1.8399999999999999	0.645
1.92	0.645
2.	0.645
2.08	0.645
2.16	0.645
2.24	0.645
2.3200000000000003	0.645
2.4000000000000004	0.645
2.4800000000000004	0.645
2.5600000000000005	0.645
2.6400000000000006	0.645
2.7200000000000006	0.645
2.8000000000000007	0.645
2.880000000000001	0.645
2.960000000000001	0.645
3.040000000000001	0.639
3.120000000000001	0.625
3.200000000000001	0.612
3.2799999999999994	0.6
3.3599999999999994	0.588
3.4399999999999995	0.5760000000000001
3.5199999999999996	0.5640000000000001
3.5999999999999996	0.553
3.6799999999999997	0.542
3.76	0.531
3.84	0.52
3.92	0.51
4.	0.5
4.08	0.49
4.16	0.48
4.24	0.47100000000000003
4.32	0.461
4.4	0.452
4.48	0.443
4.5600000000000005	0.434
4.640000000000001	0.425
4.720000000000001	0.417
4.800000000000001	0.40800000000000003
4.880000000000001	0.4
4.960000000000001	0.391
5.040000000000001	0.383
5.120000000000001	0.375
5.200000000000001	0.367
5.280000000000001	0.359
5.359999999999999	0.35100000000000003
5.4399999999999995	0.343
5.52	0.335
5.6	0.327
5.68	0.32
5.76	0.312
5.84	0.304
5.92	0.296
6.	0.289
6.08	0.281
6.16	0.273
6.24	0.266
6.32	0.258
6.4	0.25
6.48	0.242
6.5600000000000005	0.234
6.640000000000001	0.226
6.720000000000001	0.218
6.800000000000001	0.21
6.880000000000001	0.202
6.960000000000001	0.193
7.040000000000001	0.185
7.120000000000001	0.176
7.200000000000001	0.167
7.280000000000001	0.157
7.359999999999999	0.147
7.4399999999999995	0.137
7.52	0.126
7.6	0.115
7.68	0.10200000000000001
7.76	0.088
7.84	0.07100000000000001
7.92	0.05
8.	0.

==> plots/RSSdelta1neg.txt <==
-8.	0.
-7.92	-0.05
-7.84	-0.07100000000000001
-7.76	-0.088
-7.68	-0.10200000000000001
-7.6	-0.115
-7.52	-0.126
-7.4399999999999995	-0.137
-7.36	-0.147
-7.28	-0.157
-7.2	-0.167
-7.12	-0.176
-7.04	-0.185
-6.96	-0.193
-6.88	-0.202
-6.8	-0.21
-6.72	-0.218
-6.64	-0.226
-6.5600000000000005	-0.234
-6.48	-0.242
-6.4	-0.25
-6.32	-0.258
-6.24	-0.266
-6.16	-0.273
-6.08	-0.281
-6.	-0.289
-5.92	-0.296
-5.84	-0.304
-5.76	-0.312
-5.68	-0.32
-5.6	-0.327
-5.52	-0.335
-5.4399999999999995	-0.343
-5.359999999999999	-0.35100000000000003
-5.279999999999999	-0.359
-5.199999999999999	-0.367
-5.12	-0.375
-5.04	-0.383
-4.96	-0.391
-4.88	-0.4
-4.8	-0.40800000000000003
-4.72	-0.417
-4.640000000000001	-0.425
-4.5600000000000005	-0.434
-4.48	-0.443
-4.4	-0.452
-4.32	-0.461
-4.24	-0.47100000000000003
-4.16	-0.48
-4.08	-0.49
-4.	-0.5
-3.92	-0.51
-3.84	-0.52
-3.76	-0.531
-3.6799999999999997	-0.542
-3.5999999999999996	-0.553
-3.5199999999999996	-0.5640000000000001
-3.4399999999999995	-0.5760000000000001
-3.3600000000000003	-0.588
-3.2800000000000002	-0.6
-3.2	-0.612
-3.12	-0.625
-3.04	-0.639
-2.96	-0.645
-2.88	-0.645
-2.8	-0.645
-2.7199999999999998	-0.645
-2.6399999999999997	-0.645
-2.5599999999999996	-0.645
-2.4799999999999995	-0.645
-2.3999999999999995	-0.645
-2.3200000000000003	-0.645
-2.24	-0.645
-2.16	-0.645
-2.08	-0.645
-2.	-0.645
-1.92	-0.645
-1.8399999999999999	-0.645
-1.7599999999999998	-0.645
-1.6799999999999997	-0.645
-1.5999999999999996	-0.645
-1.5199999999999996	-0.645
-1.4399999999999995	-0.645
-1.3599999999999994	-0.645
-1.2800000000000002	-0.645
-1.2000000000000002	-0.645
-1.12	-0.645
-1.04	-0.645
-0.96	-0.645
-0.8799999999999999	-0.645
-0.7999999999999998	-0.645
-0.7199999999999998	-0.645
-0.6399999999999997	-0.645
-0.5599999999999996	-0.645
-0.47999999999999954	-0.645
-0.39999999999999947	-0.645
-0.3200000000000003	-0.645
-0.2400000000000002	-0.645
-0.16000000000000014	-0.645
-0.08000000000000007	-0.645
0.	-0.645
0.08000000000000007	-0.645
0.16000000000000014	-0.645
0.2400000000000002	-0.645
0.3200000000000003	-0.645
0.40000000000000036	-0.645
0.4800000000000004	-0.645
0.5600000000000005	-0.645
0.6400000000000006	-0.645
0.7200000000000006	-0.645
0.8000000000000007	-0.645
0.8800000000000008	-0.645
0.9600000000000009	-0.645
1.040000000000001	-0.645
1.120000000000001	-0.645
1.200000000000001	-0.645
1.2799999999999994	-0.645
1.3599999999999994	-0.645
1.4399999999999995	-0.645
1.5199999999999996	-0.645
1.5999999999999996	-0.645
1.6799999999999997	-0.645
1.7599999999999998	-0.645
1.8399999999999999	-0.645
1.92	-0.645
2.	-0.645
2.08	-0.645
2.16	-0.645
2.24	-0.645
2.3200000000000003	-0.645
2.4000000000000004	-0.645
2.4800000000000004	-0.645
2.5600000000000005	-0.645
2.6400000000000006	-0.645
2.7200000000000006	-0.645
2.8000000000000007	-0.645
2.880000000000001	-0.645
2.960000000000001	-0.645
3.040000000000001	-0.639
3.120000000000001	-0.625
3.200000000000001	-0.612
3.2799999999999994	-0.6
3.3599999999999994	-0.588
3.4399999999999995	-0.5760000000000001
3.5199999999999996	-0.5640000000000001
3.5999999999999996	-0.553
3.6799999999999997	-0.542
3.76	-0.531
3.84	-0.52
3.92	-0.51
4.	-0.5
4.08	-0.49
4.16	-0.48
4.24	-0.47100000000000003
4.32	-0.461
4.4	-0.452
4.48	-0.443
4.5600000000000005	-0.434
4.640000000000001	-0.425
4.720000000000001	-0.417
4.800000000000001	-0.40800000000000003
4.880000000000001	-0.4
4.960000000000001	-0.391
5.040000000000001	-0.383
5.120000000000001	-0.375
5.200000000000001	-0.367
5.280000000000001	-0.359
5.359999999999999	-0.35100000000000003
5.4399999999999995	-0.343
5.52	-0.335
5.6	-0.327
5.68	-0.32
5.76	-0.312
5.84	-0.304
5.92	-0.296
6.	-0.289
6.08	-0.281
6.16	-0.273
6.24	-0.266
6.32	-0.258
6.4	-0.25
6.48	-0.242
6.5600000000000005	-0.234
6.640000000000001	-0.226
6.720000000000001	-0.218
6.800000000000001	-0.21
6.880000000000001	-0.202
6.960000000000001	-0.193
7.040000000000001	-0.185
7.120000000000001	-0.176
7.200000000000001	-0.167
7.280000000000001	-0.157
7.359999999999999	-0.147
7.4399999999999995	-0.137
7.52	-0.126
7.6	-0.115
7.68	-0.10200000000000001
7.76	-0.088
7.84	-0.07100000000000001
7.92	-0.05
8.	0.

==> plots/RSSdelta2.txt <==
-8.	0.
-7.92	0.05
-7.84	0.07100000000000001
-7.76	0.088
-7.68	0.10200000000000001
-7.6	0.115
-7.52	0.126
-7.4399999999999995	0.137
-7.36	0.147
-7.28	0.157
-7.2	0.167
-7.12	0.176
-7.04	0.185
-6.96	0.193
-6.88	0.202
-6.8	0.21
-6.72	0.218
-6.64	0.226
-6.5600000000000005	0.234
-6.48	0.242
-6.4	0.25
-6.32	0.258
-6.24	0.266
-6.16	0.273
-6.08	0.281
-6.	0.289
-5.92	0.289
-5.84	0.289
-5.76	0.289
-5.68	0.289
-5.6	0.289
-5.52	0.289
-5.4399999999999995	0.289
-5.359999999999999	0.289
-5.279999999999999	0.289
-5.199999999999999	0.289
-5.12	0.289
-5.04	0.289
-4.96	0.289
-4.88	0.289
-4.8	0.289
-4.72	0.289
-4.640000000000001	0.289
-4.5600000000000005	0.289
-4.48	0.289
-4.4	0.289
-4.32	0.289
-4.24	0.289
-4.16	0.289
-4.08	0.289
-4.	0.289
-3.92	0.289
-3.84	0.289
-3.76	0.289
-3.6799999999999997	0.289
-3.5999999999999996	0.289
-3.5199999999999996	0.289
-3.4399999999999995	0.289
-3.3600000000000003	0.289
-3.2800000000000002	0.289
-3.2	0.289
-3.12	0.289
-3.04	0.289
-2.96	0.289
-2.88	0.289
-2.8	0.289
-2.7199999999999998	0.289
-2.6399999999999997	0.289
-2.5599999999999996	0.289
-2.4799999999999995	0.289
-2.3999999999999995	0.289
-2.3200000000000003	0.289
-2.24	0.289
-2.16	0.289
-2.08	0.289
-2.	0.289
-1.92	0.289
-1.8399999999999999	0.289
-1.7599999999999998	0.289
-1.6799999999999997	0.289
-1.5999999999999996	0.289
-1.5199999999999996	0.289
-1.4399999999999995	0.289
-1.3599999999999994	0.289
-1.2800000000000002	0.289
-1.2000000000000002	0.289
-1.12	0.289
-1.04	0.289
-0.96	0.289
-0.8799999999999999	0.289
-0.7999999999999998	0.289
-0.7199999999999998	0.289
-0.6399999999999997	0.289
-0.5599999999999996	0.289
-0.47999999999999954	0.289
-0.39999999999999947	0.289
-0.3200000000000003	0.289
-0.2400000000000002	0.289
-0.16000000000000014	0.289
-0.08000000000000007	0.289
0.	0.289
0.08000000000000007	0.289
0.16000000000000014	0.289
0.2400000000000002	0.289
0.3200000000000003	0.289
0.40000000000000036	0.289
0.4800000000000004	0.289
0.5600000000000005	0.289
0.6400000000000006	0.289
0.7200000000000006	0.289
0.8000000000000007	0.289
0.8800000000000008	0.289
0.9600000000000009	0.289
1.040000000000001	0.289
1.120000000000001	0.289
1.200000000000001	0.289
1.2799999999999994	0.289
1.3599999999999994	0.289
1.4399999999999995	0.289
1.5199999999999996	0.289
1.5999999999999996	0.289
1.6799999999999997	0.289
1.7599999999999998	0.289
1.8399999999999999	0.289
1.92	0.289
2.	0.289
2.08	0.289
2.16	0.289
2.24	0.289
2.3200000000000003	0.289
2.4000000000000004	0.289
2.4800000000000004	0.289
2.5600000000000005	0.289
2.6400000000000006	0.289
2.7200000000000006	0.289
2.8000000000000007	0.289
2.880000000000001	0.289
2.960000000000001	0.289
3.040000000000001	0.289
3.120000000000001	0.289
3.200000000000001	0.289
3.2799999999999994	0.289
3.3599999999999994	0.289
3.4399999999999995	0.289
3.5199999999999996	0.289
3.5999999999999996	0.289
3.6799999999999997	0.289
3.76	0.289
3.84	0.289
3.92	0.289
4.	0.289
4.08	0.289
4.16	0.289
4.24	0.289
4.32	0.289
4.4	0.289
4.48	0.289
4.5600000000000005	0.289
4.640000000000001	0.289
4.720000000000001	0.289
4.800000000000001	0.289
4.880000000000001	0.289
4.960000000000001	0.289
5.040000000000001	0.289
5.120000000000001	0.289
5.200000000000001	0.289
5.280000000000001	0.289
5.359999999999999	0.289
5.4399999999999995	0.289
5.52	0.289
5.6	0.289
5.68	0.289
5.76	0.289
5.84	0.289
5.92	0.289
6.	0.289
6.08	0.281
6.16	0.273
6.24	0.266
6.32	0.258
6.4	0.25
6.48	0.242
6.5600000000000005	0.234
6.640000000000001	0.226
6.720000000000001	0.218
6.800000000000001	0.21
6.880000000000001	0.202
6.960000000000001	0.193
7.040000000000001	0.185
7.120000000000001	0.176
7.200000000000001	0.167
7.280000000000001	0.157
7.359999999999999	0.147
7.4399999999999995	0.137
7.52	0.126
7.6	0.115
7.68	0.10200000000000001
7.76	0.088
7.84	0.07100000000000001
7.92	0.05
8.	0.

==> plots/RSSdelta2neg.txt <==
-8.	0.
-7.92	-0.05
-7.84	-0.07100000000000001
-7.76	-0.088
-7.68	-0.10200000000000001
-7.6	-0.115
-7.52	-0.126
-7.4399999999999995	-0.137
-7.36	-0.147
-7.28	-0.157
-7.2	-0.167
-7.12	-0.176
-7.04	-0.185
-6.96	-0.193
-6.88	-0.202
-6.8	-0.21
-6.72	-0.218
-6.64	-0.226
-6.5600000000000005	-0.234
-6.48	-0.242
-6.4	-0.25
-6.32	-0.258
-6.24	-0.266
-6.16	-0.273
-6.08	-0.281
-6.	-0.289
-5.92	-0.289
-5.84	-0.289
-5.76	-0.289
-5.68	-0.289
-5.6	-0.289
-5.52	-0.289
-5.4399999999999995	-0.289
-5.359999999999999	-0.289
-5.279999999999999	-0.289
-5.199999999999999	-0.289
-5.12	-0.289
-5.04	-0.289
-4.96	-0.289
-4.88	-0.289
-4.8	-0.289
-4.72	-0.289
-4.640000000000001	-0.289
-4.5600000000000005	-0.289
-4.48	-0.289
-4.4	-0.289
-4.32	-0.289
-4.24	-0.289
-4.16	-0.289
-4.08	-0.289
-4.	-0.289
-3.92	-0.289
-3.84	-0.289
-3.76	-0.289
-3.6799999999999997	-0.289
-3.5999999999999996	-0.289
-3.5199999999999996	-0.289
-3.4399999999999995	-0.289
-3.3600000000000003	-0.289
-3.2800000000000002	-0.289
-3.2	-0.289
-3.12	-0.289
-3.04	-0.289
-2.96	-0.289
-2.88	-0.289
-2.8	-0.289
-2.7199999999999998	-0.289
-2.6399999999999997	-0.289
-2.5599999999999996	-0.289
-2.4799999999999995	-0.289
-2.3999999999999995	-0.289
-2.3200000000000003	-0.289
-2.24	-0.289
-2.16	-0.289
-2.08	-0.289
-2.	-0.289
-1.92	-0.289
-1.8399999999999999	-0.289
-1.7599999999999998	-0.289
-1.6799999999999997	-0.289
-1.5999999999999996	-0.289
-1.5199999999999996	-0.289
-1.4399999999999995	-0.289
-1.3599999999999994	-0.289
-1.2800000000000002	-0.289
-1.2000000000000002	-0.289
-1.12	-0.289
-1.04	-0.289
-0.96	-0.289
-0.8799999999999999	-0.289
-0.7999999999999998	-0.289
-0.7199999999999998	-0.289
-0.6399999999999997	-0.289
-0.5599999999999996	-0.289
-0.47999999999999954	-0.289
-0.39999999999999947	-0.289
-0.3200000000000003	-0.289
-0.2400000000000002	-0.289
-0.16000000000000014	-0.289
-0.08000000000000007	-0.289
0.	-0.289
0.08000000000000007	-0.289
0.16000000000000014	-0.289
0.2400000000000002	-0.289
0.3200000000000003	-0.289
0.40000000000000036	-0.289
0.4800000000000004	-0.289
0.5600000000000005	-0.289
0.6400000000000006	-0.289
0.7200000000000006	-0.289
0.8000000000000007	-0.289
0.8800000000000008	-0.289
0.9600000000000009	-0.289
1.040000000000001	-0.289
1.120000000000001	-0.289
1.200000000000001	-0.289
1.2799999999999994	-0.289
1.3599999999999994	-0.289
1.4399999999999995	-0.289
1.5199999999999996	-0.289
1.5999999999999996	-0.289
1.6799999999999997	-0.289
1.7599999999999998	-0.289
1.8399999999999999	-0.289
1.92	-0.289
2.	-0.289
2.08	-0.289
2.16	-0.289
2.24	-0.289
2.3200000000000003	-0.289
2.4000000000000004	-0.289
2.4800000000000004	-0.289
2.5600000000000005	-0.289
2.6400000000000006	-0.289
2.7200000000000006	-0.289
2.8000000000000007	-0.289
2.880000000000001	-0.289
2.960000000000001	-0.289
3.040000000000001	-0.289
3.120000000000001	-0.289
3.200000000000001	-0.289
3.2799999999999994	-0.289
3.3599999999999994	-0.289
3.4399999999999995	-0.289
3.5199999999999996	-0.289
3.5999999999999996	-0.289
3.6799999999999997	-0.289
3.76	-0.289
3.84	-0.289
3.92	-0.289
4.	-0.289
4.08	-0.289
4.16	-0.289
4.24	-0.289
4.32	-0.289
4.4	-0.289
4.48	-0.289
4.5600000000000005	-0.289
4.640000000000001	-0.289
4.720000000000001	-0.289
4.800000000000001	-0.289
4.880000000000001	-0.289
4.960000000000001	-0.289
5.040000000000001	-0.289
5.120000000000001	-0.289
5.200000000000001	-0.289
5.280000000000001	-0.289
5.359999999999999	-0.289
5.4399999999999995	-0.289
5.52	-0.289
5.6	-0.289
5.68	-0.289
5.76	-0.289
5.84	-0.289
5.92	-0.289
6.	-0.289
6.08	-0.281
6.16	-0.273
6.24	-0.266
6.32	-0.258
6.4	-0.25
6.48	-0.242
6.5600000000000005	-0.234
6.640000000000001	-0.226
6.720000000000001	-0.218
6.800000000000001	-0.21
6.880000000000001	-0.202
6.960000000000001	-0.193
7.040000000000001	-0.185
7.120000000000001	-0.176
7.200000000000001	-0.167
7.280000000000001	-0.157
7.359999999999999	-0.147
7.4399999999999995	-0.137
7.52	-0.126
7.6	-0.115
7.68	-0.10200000000000001
7.76	-0.088
7.84	-0.07100000000000001
7.92	-0.05
8.	0.

==> plots/RSSdelta3.txt <==
-8.	0.
-7.92	0.05
-7.84	0.07100000000000001
-7.76	0.088
-7.68	0.10200000000000001
-7.6	0.115
-7.52	0.126
-7.4399999999999995	0.137
-7.36	0.147
-7.28	0.157
-7.2	0.167
-7.12	0.176
-7.04	0.185
-6.96	0.193
-6.88	0.202
-6.8	0.21
-6.72	0.218
-6.64	0.226
-6.5600000000000005	0.234
-6.48	0.242
-6.4	0.25
-6.32	0.258
-6.24	0.266
-6.16	0.273
-6.08	0.281
-6.	0.289
-5.92	0.296
-5.84	0.304
-5.76	0.311
-5.68	0.318
-5.6	0.325
-5.52	0.332
-5.4399999999999995	0.338
-5.359999999999999	0.34500000000000003
-5.279999999999999	0.35100000000000003
-5.199999999999999	0.357
-5.12	0.363
-5.04	0.369
-4.96	0.375
-4.88	0.38
-4.8	0.386
-4.72	0.391
-4.640000000000001	0.396
-4.5600000000000005	0.401
-4.48	0.406
-4.4	0.41100000000000003
-4.32	0.41600000000000004
-4.24	0.42
-4.16	0.424
-4.08	0.428
-4.	0.432
-3.92	0.436
-3.84	0.44
-3.76	0.443
-3.6799999999999997	0.446
-3.5999999999999996	0.449
-3.5199999999999996	0.452
-3.4399999999999995	0.454
-3.3600000000000003	0.456
-3.2800000000000002	0.458
-3.2	0.459
-3.12	0.46
-3.04	0.46
-2.96	0.461
-2.88	0.461
-2.8	0.461
-2.7199999999999998	0.461
-2.6399999999999997	0.461
-2.5599999999999996	0.461
-2.4799999999999995	0.461
-2.3999999999999995	0.461
-2.3200000000000003	0.461
-2.24	0.461
-2.16	0.461
-2.08	0.461
-2.	0.461
-1.92	0.461
-1.8399999999999999	0.461
-1.7599999999999998	0.461
-1.6799999999999997	0.461
-1.5999999999999996	0.461
-1.5199999999999996	0.461
-1.4399999999999995	0.461
-1.3599999999999994	0.461
-1.2800000000000002	0.461
-1.2000000000000002	0.461
-1.12	0.461
-1.04	0.461
-0.96	0.461
-0.8799999999999999	0.461
-0.7999999999999998	0.461
-0.7199999999999998	0.461
-0.6399999999999997	0.461
-0.5599999999999996	0.461
-0.47999999999999954	0.461
-0.39999999999999947	0.461
-0.3200000000000003	0.461
-0.2400000000000002	0.461
-0.16000000000000014	0.461
-0.08000000000000007	0.461
0.	0.461
0.08000000000000007	0.461
0.16000000000000014	0.461
0.2400000000000002	0.461
0.3200000000000003	0.461
0.40000000000000036	0.461
0.4800000000000004	0.461
0.5600000000000005	0.461
0.6400000000000006	0.461
0.7200000000000006	0.461
0.8000000000000007	0.461
0.8800000000000008	0.461
0.9600000000000009	0.461
1.040000000000001	0.461
1.120000000000001	0.461
1.200000000000001	0.461
1.2799999999999994	0.461
1.3599999999999994	0.461
1.4399999999999995	0.461
1.5199999999999996	0.461
1.5999999999999996	0.461
1.6799999999999997	0.461
1.7599999999999998	0.461
1.8399999999999999	0.461
1.92	0.461
2.	0.461
2.08	0.461
2.16	0.461
2.24	0.461
2.3200000000000003	0.461
2.4000000000000004	0.461
2.4800000000000004	0.461
2.5600000000000005	0.461
2.6400000000000006	0.461
2.7200000000000006	0.461
2.8000000000000007	0.461
2.880000000000001	0.461
2.960000000000001	0.461
3.040000000000001	0.46
3.120000000000001	0.46
3.200000000000001	0.459
3.2799999999999994	0.458
3.3599999999999994	0.456
3.4399999999999995	0.454
3.5199999999999996	0.452
3.5999999999999996	0.449
3.6799999999999997	0.446
3.76	0.443
3.84	0.44
3.92	0.436
4.	0.432
4.08	0.428
4.16	0.424
4.24	0.42
4.32	0.41600000000000004
4.4	0.41100000000000003
4.48	0.406
4.5600000000000005	0.401
4.640000000000001	0.396
4.720000000000001	0.391
4.800000000000001	0.386
4.880000000000001	0.38
4.960000000000001	0.375
5.040000000000001	0.369
5.120000000000001	0.363
5.200000000000001	0.357
5.280000000000001	0.35100000000000003
5.359999999999999	0.34500000000000003
5.4399999999999995	0.338
5.52	0.332
5.6	0.325
5.68	0.318
5.76	0.311
5.84	0.304
5.92	0.296
6.	0.289
6.08	0.281
6.16	0.273
6.24	0.266
6.32	0.258
6.4	0.25
6.48	0.242
6.5600000000000005	0.234
6.640000000000001	0.226
6.720000000000001	0.218
6.800000000000001	0.21
6.880000000000001	0.202
6.960000000000001	0.193
7.040000000000001	0.185
7.120000000000001	0.176
7.200000000000001	0.167
7.280000000000001	0.157
7.359999999999999	0.147
7.4399999999999995	0.137
7.52	0.126
7.6	0.115
7.68	0.10200000000000001
7.76	0.088
7.84	0.07100000000000001
7.92	0.05
8.	0.

==> plots/RSSdelta3neg.txt <==
-8.	0.
-7.92	-0.05
-7.84	-0.07100000000000001
-7.76	-0.088
-7.68	-0.10200000000000001
-7.6	-0.115
-7.52	-0.126
-7.4399999999999995	-0.137
-7.36	-0.147
-7.28	-0.157
-7.2	-0.167
-7.12	-0.176
-7.04	-0.185
-6.96	-0.193
-6.88	-0.202
-6.8	-0.21
-6.72	-0.218
-6.64	-0.226
-6.5600000000000005	-0.234
-6.48	-0.242
-6.4	-0.25
-6.32	-0.258
-6.24	-0.266
-6.16	-0.273
-6.08	-0.281
-6.	-0.289
-5.92	-0.296
-5.84	-0.304
-5.76	-0.311
-5.68	-0.318
-5.6	-0.325
-5.52	-0.332
-5.4399999999999995	-0.338
-5.359999999999999	-0.34500000000000003
-5.279999999999999	-0.35100000000000003
-5.199999999999999	-0.357
-5.12	-0.363
-5.04	-0.369
-4.96	-0.375
-4.88	-0.38
-4.8	-0.386
-4.72	-0.391
-4.640000000000001	-0.396
-4.5600000000000005	-0.401
-4.48	-0.406
-4.4	-0.41100000000000003
-4.32	-0.41600000000000004
-4.24	-0.42
-4.16	-0.424
-4.08	-0.428
-4.	-0.432
-3.92	-0.436
-3.84	-0.44
-3.76	-0.443
-3.6799999999999997	-0.446
-3.5999999999999996	-0.449
-3.5199999999999996	-0.452
-3.4399999999999995	-0.454
-3.3600000000000003	-0.456
-3.2800000000000002	-0.458
-3.2	-0.459
-3.12	-0.46
-3.04	-0.46
-2.96	-0.461
-2.88	-0.461
-2.8	-0.461
-2.7199999999999998	-0.461
-2.6399999999999997	-0.461
-2.5599999999999996	-0.461
-2.4799999999999995	-0.461
-2.3999999999999995	-0.461
-2.3200000000000003	-0.461
-2.24	-0.461
-2.16	-0.461
-2.08	-0.461
-2.	-0.461
-1.92	-0.461
-1.8399999999999999	-0.461
-1.7599999999999998	-0.461
-1.6799999999999997	-0.461
-1.5999999999999996	-0.461
-1.5199999999999996	-0.461
-1.4399999999999995	-0.461
-1.3599999999999994	-0.461
-1.2800000000000002	-0.461
-1.2000000000000002	-0.461
-1.12	-0.461
-1.04	-0.461
-0.96	-0.461
-0.8799999999999999	-0.461
-0.7999999999999998	-0.461
-0.7199999999999998	-0.461
-0.6399999999999997	-0.461
-0.5599999999999996	-0.461
-0.47999999999999954	-0.461
-0.39999999999999947	-0.461
-0.3200000000000003	-0.461
-0.2400000000000002	-0.461
-0.16000000000000014	-0.461
-0.08000000000000007	-0.461
0.	-0.461
0.08000000000000007	-0.461
0.16000000000000014	-0.461
0.2400000000000002	-0.461
0.3200000000000003	-0.461
0.40000000000000036	-0.461
0.4800000000000004	-0.461
0.5600000000000005	-0.461
0.6400000000000006	-0.461
0.7200000000000006	-0.461
0.8000000000000007	-0.461
0.8800000000000008	-0.461
0.9600000000000009	-0.461
1.040000000000001	-0.461
1.120000000000001	-0.461
1.200000000000001	-0.461
1.2799999999999994	-0.461
1.3599999999999994	-0.461
1.4399999999999995	-0.461
1.5199999999999996	-0.461
1.5999999999999996	-0.461
1.6799999999999997	-0.461
1.7599999999999998	-0.461
1.8399999999999999	-0.461
1.92	-0.461
2.	-0.461
2.08	-0.461
2.16	-0.461
2.24	-0.461
2.3200000000000003	-0.461
2.4000000000000004	-0.461
2.4800000000000004	-0.461
2.5600000000000005	-0.461
2.6400000000000006	-0.461
2.7200000000000006	-0.461
2.8000000000000007	-0.461
2.880000000000001	-0.461
2.960000000000001	-0.461
3.040000000000001	-0.46
3.120000000000001	-0.46
3.200000000000001	-0.459
3.2799999999999994	-0.458
3.3599999999999994	-0.456
3.4399999999999995	-0.454
3.5199999999999996	-0.452
3.5999999999999996	-0.449
3.6799999999999997	-0.446
3.76	-0.443
3.84	-0.44
3.92	-0.436
4.	-0.432
4.08	-0.428
4.16	-0.424
4.24	-0.42
4.32	-0.41600000000000004
4.4	-0.41100000000000003
4.48	-0.406
4.5600000000000005	-0.401
4.640000000000001	-0.396
4.720000000000001	-0.391
4.800000000000001	-0.386
4.880000000000001	-0.38
4.960000000000001	-0.375
5.040000000000001	-0.369
5.120000000000001	-0.363
5.200000000000001	-0.357
5.280000000000001	-0.35100000000000003
5.359999999999999	-0.34500000000000003
5.4399999999999995	-0.338
5.52	-0.332
5.6	-0.325
5.68	-0.318
5.76	-0.311
5.84	-0.304
5.92	-0.296
6.	-0.289
6.08	-0.281
6.16	-0.273
6.24	-0.266
6.32	-0.258
6.4	-0.25
6.48	-0.242
6.5600000000000005	-0.234
6.640000000000001	-0.226
6.720000000000001	-0.218
6.800000000000001	-0.21
6.880000000000001	-0.202
6.960000000000001	-0.193
7.040000000000001	-0.185
7.120000000000001	-0.176
7.200000000000001	-0.167
7.280000000000001	-0.157
7.359999999999999	-0.147
7.4399999999999995	-0.137
7.52	-0.126
7.6	-0.115
7.68	-0.10200000000000001
7.76	-0.088
7.84	-0.07100000000000001
7.92	-0.05
8.	0.

==> plots/box01.csv <==
nt	nx
# Box 01
0	2
1	3
2	2
3	1
4	1
5	4
6	2

==> plots/data01.csv <==
0.	0.399
0.5	0.396
1.	0.389
1.5	0.377
2.	0.361
2.5	0.341
3.	0.319
3.5	0.294
4.	0.267
4.5	0.24
5.	0.214
5.5	0.187
6.	0.162
6.5	0.139
7.	0.117
7.5	0.098
8.	0.081
8.5	0.066
9.	0.053
9.5	0.042
10.	0.033

==> plots/neighbourhood_01.csv <==
-2.	-1.	0
-1.9	-1.	0
-1.8	-1.	0
-1.7	-1.	0
-1.6	-1.	0
-1.5	-1.	0
-1.4	-1.	0
-1.2999999999999998	-1.	0
-1.2	-1.	0
-1.1	-1.	0
-1.	-1.	1
-0.8999999999999999	-1.	1
-0.7999999999999998	-1.	0
-0.7	-1.	0
-0.5999999999999999	-1.	0
-0.5	-1.	0
-0.3999999999999999	-1.	0
-0.2999999999999998	-1.	0
-0.19999999999999996	-1.	0
-0.09999999999999987	-1.	0
0.	-1.	0
0.10000000000000009	-1.	0
0.20000000000000018	-1.	0
0.30000000000000027	-1.	0
0.40000000000000036	-1.	0
0.5	-1.	0
0.6000000000000001	-1.	0
0.7000000000000002	-1.	0
0.8000000000000003	-1.	0
0.9000000000000004	-1.	1
1.	-1.	1

-2.	-0.9	0
-1.9	-0.9	0
-1.8	-0.9	0
-1.7	-0.9	0
-1.6	-0.9	0
-1.5	-0.9	0
-1.4	-0.9	0
-1.2999999999999998	-0.9	0
-1.2	-0.9	0
-1.1	-0.9	0
-1.	-0.9	1
-0.8999999999999999	-0.9	1
-0.7999999999999998	-0.9	1
-0.7	-0.9	0
-0.5999999999999999	-0.9	0
-0.5	-0.9	0
-0.3999999999999999	-0.9	0
-0.2999999999999998	-0.9	0
-0.19999999999999996	-0.9	0
-0.09999999999999987	-0.9	0
0.	-0.9	0
0.10000000000000009	-0.9	0
0.20000000000000018	-0.9	0
0.30000000000000027	-0.9	0
0.40000000000000036	-0.9	0
0.5	-0.9	0
0.6000000000000001	-0.9	0
0.7000000000000002	-0.9	0
0.8000000000000003	-0.9	1
0.9000000000000004	-0.9	1
1.	-0.9	1

-2.	-0.8	0
-1.9	-0.8	0
-1.8	-0.8	0
-1.7	-0.8	0
-1.6	-0.8	0
-1.5	-0.8	0
-1.4	-0.8	0
-1.2999999999999998	-0.8	0
-1.2	-0.8	0
-1.1	-0.8	0
-1.	-0.8	0
-0.8999999999999999	-0.8	1
-0.7999999999999998	-0.8	1
-0.7	-0.8	1
-0.5999999999999999	-0.8	0
-0.5	-0.8	0
-0.3999999999999999	-0.8	0
-0.2999999999999998	-0.8	0
-0.19999999999999996	-0.8	0
-0.09999999999999987	-0.8	0
0.	-0.8	0
0.10000000000000009	-0.8	0
0.20000000000000018	-0.8	0
0.30000000000000027	-0.8	0
0.40000000000000036	-0.8	0
0.5	-0.8	0
0.6000000000000001	-0.8	0
0.7000000000000002	-0.8	1
0.8000000000000003	-0.8	1
0.9000000000000004	-0.8	1
1.	-0.8	0

-2.	-0.7	0
-1.9	-0.7	0
-1.8	-0.7	0
-1.7	-0.7	0
-1.6	-0.7	0
-1.5	-0.7	0
-1.4	-0.7	0
-1.2999999999999998	-0.7	0
-1.2	-0.7	0
-1.1	-0.7	0
-1.	-0.7	0
-0.8999999999999999	-0.7	0
-0.7999999999999998	-0.7	1
-0.7	-0.7	1
-0.5999999999999999	-0.7	1
-0.5	-0.7	0
-0.3999999999999999	-0.7	0
-0.2999999999999998	-0.7	0
-0.19999999999999996	-0.7	0
-0.09999999999999987	-0.7	0
0.	-0.7	0
0.10000000000000009	-0.7	0
0.20000000000000018	-0.7	0
0.30000000000000027	-0.7	0
0.40000000000000036	-0.7	0
0.5	-0.7	0
0.6000000000000001	-0.7	1
0.7000000000000002	-0.7	1
0.8000000000000003	-0.7	1
0.9000000000000004	-0.7	0
1.	-0.7	0

-2.	-0.6	0
-1.9	-0.6	0
-1.8	-0.6	0
-1.7	-0.6	0
-1.6	-0.6	0
-1.5	-0.6	0
-1.4	-0.6	0
-1.2999999999999998	-0.6	0
-1.2	-0.6	0
-1.1	-0.6	0
-1.	-0.6	0
-0.8999999999999999	-0.6	0
-0.7999999999999998	-0.6	0
-0.7	-0.6	1
-0.5999999999999999	-0.6	1
-0.5	-0.6	1
-0.3999999999999999	-0.6	1
-0.2999999999999998	-0.6	0
-0.19999999999999996	-0.6	0
-0.09999999999999987	-0.6	0
0.	-0.6	0
0.10000000000000009	-0.6	0
0.20000000000000018	-0.6	0
0.30000000000000027	-0.6	0
0.40000000000000036	-0.6	1
0.5	-0.6	1
0.6000000000000001	-0.6	1
0.7000000000000002	-0.6	1
0.8000000000000003	-0.6	0
0.9000000000000004	-0.6	0
1.	-0.6	0

-2.	-0.5	0
-1.9	-0.5	0
-1.8	-0.5	0
-1.7	-0.5	0
-1.6	-0.5	0
-1.5	-0.5	0
-1.4	-0.5	0
-1.2999999999999998	-0.5	0
-1.2	-0.5	0
-1.1	-0.5	0
-1.	-0.5	0
-0.8999999999999999	-0.5	0
-0.7999999999999998	-0.5	0
-0.7	-0.5	0
-0.5999999999999999	-0.5	1
-0.5	-0.5	1
-0.3999999999999999	-0.5	1
-0.2999999999999998	-0.5	1
-0.19999999999999996	-0.5	0
-0.09999999999999987	-0.5	0
0.	-0.5	0
0.10000000000000009	-0.5	0
0.20000000000000018	-0.5	0
0.30000000000000027	-0.5	1
0.40000000000000036	-0.5	1
0.5	-0.5	1
0.6000000000000001	-0.5	1
0.7000000000000002	-0.5	0
0.8000000000000003	-0.5	0
0.9000000000000004	-0.5	0
1.	-0.5	0

-2.	-0.3999999999999999	0
-1.9	-0.3999999999999999	0
-1.8	-0.3999999999999999	0
-1.7	-0.3999999999999999	0
-1.6	-0.3999999999999999	0
-1.5	-0.3999999999999999	0
-1.4	-0.3999999999999999	0
-1.2999999999999998	-0.3999999999999999	0
-1.2	-0.3999999999999999	0
-1.1	-0.3999999999999999	0
-1.	-0.3999999999999999	0
-0.8999999999999999	-0.3999999999999999	0
-0.7999999999999998	-0.3999999999999999	0
-0.7	-0.3999999999999999	0
-0.5999999999999999	-0.3999999999999999	1
-0.5	-0.3999999999999999	1
-0.3999999999999999	-0.3999999999999999	1
-0.2999999999999998	-0.3999999999999999	1
-0.19999999999999996	-0.3999999999999999	1
-0.09999999999999987	-0.3999999999999999	1
0.	-0.3999999999999999	1
0.10000000000000009	-0.3999999999999999	1
0.20000000000000018	-0.3999999999999999	1
0.30000000000000027	-0.3999999999999999	1
0.40000000000000036	-0.3999999999999999	1
0.5	-0.3999999999999999	1
0.6000000000000001	-0.3999999999999999	1
0.7000000000000002	-0.3999999999999999	0
0.8000000000000003	-0.3999999999999999	0
0.9000000000000004	-0.3999999999999999	0
1.	-0.3999999999999999	0

-2.	-0.29999999999999993	0
-1.9	-0.29999999999999993	0
-1.8	-0.29999999999999993	0
-1.7	-0.29999999999999993	0
-1.6	-0.29999999999999993	0
-1.5	-0.29999999999999993	0
-1.4	-0.29999999999999993	0
-1.2999999999999998	-0.29999999999999993	0
-1.2	-0.29999999999999993	0
-1.1	-0.29999999999999993	0
-1.	-0.29999999999999993	0
-0.8999999999999999	-0.29999999999999993	0
-0.7999999999999998	-0.29999999999999993	0
-0.7	-0.29999999999999993	0
-0.5999999999999999	-0.29999999999999993	0
-0.5	-0.29999999999999993	1
-0.3999999999999999	-0.29999999999999993	1
-0.2999999999999998	-0.29999999999999993	1
-0.19999999999999996	-0.29999999999999993	1
-0.09999999999999987	-0.29999999999999993	1
0.	-0.29999999999999993	1
0.10000000000000009	-0.29999999999999993	1
0.20000000000000018	-0.29999999999999993	1
0.30000000000000027	-0.29999999999999993	1
0.40000000000000036	-0.29999999999999993	1
0.5	-0.29999999999999993	1
0.6000000000000001	-0.29999999999999993	0
0.7000000000000002	-0.29999999999999993	0
0.8000000000000003	-0.29999999999999993	0
0.9000000000000004	-0.29999999999999993	0
1.	-0.29999999999999993	0

-2.	-0.19999999999999996	0
-1.9	-0.19999999999999996	0
-1.8	-0.19999999999999996	0
-1.7	-0.19999999999999996	0
-1.6	-0.19999999999999996	0
-1.5	-0.19999999999999996	0
-1.4	-0.19999999999999996	0
-1.2999999999999998	-0.19999999999999996	0
-1.2	-0.19999999999999996	0
-1.1	-0.19999999999999996	0
-1.	-0.19999999999999996	0
-0.8999999999999999	-0.19999999999999996	0
-0.7999999999999998	-0.19999999999999996	0
-0.7	-0.19999999999999996	0
-0.5999999999999999	-0.19999999999999996	0
-0.5	-0.19999999999999996	0
-0.3999999999999999	-0.19999999999999996	1
-0.2999999999999998	-0.19999999999999996	1
-0.19999999999999996	-0.19999999999999996	1
-0.09999999999999987	-0.19999999999999996	1
0.	-0.19999999999999996	1
0.10000000000000009	-0.19999999999999996	1
0.20000000000000018	-0.19999999999999996	1
0.30000000000000027	-0.19999999999999996	1
0.40000000000000036	-0.19999999999999996	1
0.5	-0.19999999999999996	0
0.6000000000000001	-0.19999999999999996	0
0.7000000000000002	-0.19999999999999996	0
0.8000000000000003	-0.19999999999999996	0
0.9000000000000004	-0.19999999999999996	0
1.	-0.19999999999999996	0

-2.	-0.09999999999999998	0
-1.9	-0.09999999999999998	0
-1.8	-0.09999999999999998	0
-1.7	-0.09999999999999998	0
-1.6	-0.09999999999999998	0
-1.5	-0.09999999999999998	0
-1.4	-0.09999999999999998	0
-1.2999999999999998	-0.09999999999999998	0
-1.2	-0.09999999999999998	0
-1.1	-0.09999999999999998	0
-1.	-0.09999999999999998	0
-0.8999999999999999	-0.09999999999999998	0
-0.7999999999999998	-0.09999999999999998	0
-0.7	-0.09999999999999998	0
-0.5999999999999999	-0.09999999999999998	0
-0.5	-0.09999999999999998	0
-0.3999999999999999	-0.09999999999999998	1
-0.2999999999999998	-0.09999999999999998	1
-0.19999999999999996	-0.09999999999999998	1
-0.09999999999999987	-0.09999999999999998	1
0.	-0.09999999999999998	1
0.10000000000000009	-0.09999999999999998	1
0.20000000000000018	-0.09999999999999998	1
0.30000000000000027	-0.09999999999999998	1
0.40000000000000036	-0.09999999999999998	1
0.5	-0.09999999999999998	0
0.6000000000000001	-0.09999999999999998	0
0.7000000000000002	-0.09999999999999998	0
0.8000000000000003	-0.09999999999999998	0
0.9000000000000004	-0.09999999999999998	0
1.	-0.09999999999999998	0

-2.	0.	0
-1.9	0.	0
-1.8	0.	0
-1.7	0.	0
-1.6	0.	0
-1.5	0.	0
-1.4	0.	0
-1.2999999999999998	0.	0
-1.2	0.	0
-1.1	0.	0
-1.	0.	0
-0.8999999999999999	0.	0
-0.7999999999999998	0.	0
-0.7	0.	0
-0.5999999999999999	0.	0
-0.5	0.	0
-0.3999999999999999	0.	1
-0.2999999999999998	0.	1
-0.19999999999999996	0.	1
-0.09999999999999987	0.	1
0.	0.	1
0.10000000000000009	0.	1
0.20000000000000018	0.	1
0.30000000000000027	0.	1
0.40000000000000036	0.	1
0.5	0.	0
0.6000000000000001	0.	0
0.7000000000000002	0.	0
0.8000000000000003	0.	0
0.9000000000000004	0.	0
1.	0.	0

-2.	0.10000000000000009	0
-1.9	0.10000000000000009	0
-1.8	0.10000000000000009	0
-1.7	0.10000000000000009	0
-1.6	0.10000000000000009	0
-1.5	0.10000000000000009	0
-1.4	0.10000000000000009	0
-1.2999999999999998	0.10000000000000009	0
-1.2	0.10000000000000009	0
-1.1	0.10000000000000009	0
-1.	0.10000000000000009	0
-0.8999999999999999	0.10000000000000009	0
-0.7999999999999998	0.10000000000000009	0
-0.7	0.10000000000000009	0
-0.5999999999999999	0.10000000000000009	0
-0.5	0.10000000000000009	0
-0.3999999999999999	0.10000000000000009	1
-0.2999999999999998	0.10000000000000009	1
-0.19999999999999996	0.10000000000000009	1
-0.09999999999999987	0.10000000000000009	1
0.	0.10000000000000009	1
0.10000000000000009	0.10000000000000009	1
0.20000000000000018	0.10000000000000009	1
0.30000000000000027	0.10000000000000009	1
0.40000000000000036	0.10000000000000009	1
0.5	0.10000000000000009	0
0.6000000000000001	0.10000000000000009	0
0.7000000000000002	0.10000000000000009	0
0.8000000000000003	0.10000000000000009	0
0.9000000000000004	0.10000000000000009	0
1.	0.10000000000000009	0

-2.	0.20000000000000018	0
-1.9	0.20000000000000018	0
-1.8	0.20000000000000018	0
-1.7	0.20000000000000018	0
-1.6	0.20000000000000018	0
-1.5	0.20000000000000018	0
-1.4	0.20000000000000018	0
-1.2999999999999998	0.20000000000000018	0
-1.2	0.20000000000000018	0
-1.1	0.20000000000000018	0
-1.	0.20000000000000018	0
-0.8999999999999999	0.20000000000000018	0
-0.7999999999999998	0.20000000000000018	0
-0.7	0.20000000000000018	0
-0.5999999999999999	0.20000000000000018	0
-0.5	0.20000000000000018	0
-0.3999999999999999	0.20000000000000018	1
-0.2999999999999998	0.20000000000000018	1
-0.19999999999999996	0.20000000000000018	1
-0.09999999999999987	0.20000000000000018	1
0.	0.20000000000000018	1
0.10000000000000009	0.20000000000000018	1
0.20000000000000018	0.20000000000000018	1
0.30000000000000027	0.20000000000000018	1
0.40000000000000036	0.20000000000000018	1
0.5	0.20000000000000018	0
0.6000000000000001	0.20000000000000018	0
0.7000000000000002	0.20000000000000018	0
0.8000000000000003	0.20000000000000018	0
0.9000000000000004	0.20000000000000018	0
1.	0.20000000000000018	0

-2.	0.30000000000000004	0
-1.9	0.30000000000000004	0
-1.8	0.30000000000000004	0
-1.7	0.30000000000000004	0
-1.6	0.30000000000000004	0
-1.5	0.30000000000000004	0
-1.4	0.30000000000000004	0
-1.2999999999999998	0.30000000000000004	0
-1.2	0.30000000000000004	0
-1.1	0.30000000000000004	0
-1.	0.30000000000000004	0
-0.8999999999999999	0.30000000000000004	0
-0.7999999999999998	0.30000000000000004	0
-0.7	0.30000000000000004	0
-0.5999999999999999	0.30000000000000004	0
-0.5	0.30000000000000004	1
-0.3999999999999999	0.30000000000000004	1
-0.2999999999999998	0.30000000000000004	1
-0.19999999999999996	0.30000000000000004	1
-0.09999999999999987	0.30000000000000004	1
0.	0.30000000000000004	1
0.10000000000000009	0.30000000000000004	1
0.20000000000000018	0.30000000000000004	1
0.30000000000000027	0.30000000000000004	1
0.40000000000000036	0.30000000000000004	1
0.5	0.30000000000000004	1
0.6000000000000001	0.30000000000000004	0
0.7000000000000002	0.30000000000000004	0
0.8000000000000003	0.30000000000000004	0
0.9000000000000004	0.30000000000000004	0
1.	0.30000000000000004	0

-2.	0.40000000000000013	0
-1.9	0.40000000000000013	0
-1.8	0.40000000000000013	0
-1.7	0.40000000000000013	0
-1.6	0.40000000000000013	0
-1.5	0.40000000000000013	0
-1.4	0.40000000000000013	0
-1.2999999999999998	0.40000000000000013	0
-1.2	0.40000000000000013	0
-1.1	0.40000000000000013	0
-1.	0.40000000000000013	0
-0.8999999999999999	0.40000000000000013	0
-0.7999999999999998	0.40000000000000013	0
-0.7	0.40000000000000013	0
-0.5999999999999999	0.40000000000000013	1
-0.5	0.40000000000000013	1
-0.3999999999999999	0.40000000000000013	1
-0.2999999999999998	0.40000000000000013	1
-0.19999999999999996	0.40000000000000013	1
-0.09999999999999987	0.40000000000000013	1
0.	0.40000000000000013	1
0.10000000000000009	0.40000000000000013	1
0.20000000000000018	0.40000000000000013	1
0.30000000000000027	0.40000000000000013	1
0.40000000000000036	0.40000000000000013	1
0.5	0.40000000000000013	1
0.6000000000000001	0.40000000000000013	1
0.7000000000000002	0.40000000000000013	0
0.8000000000000003	0.40000000000000013	0
0.9000000000000004	0.40000000000000013	0
1.	0.40000000000000013	0

-2.	0.5	0
-1.9	0.5	0
-1.8	0.5	0
-1.7	0.5	0
-1.6	0.5	0
-1.5	0.5	0
-1.4	0.5	0
-1.2999999999999998	0.5	0
-1.2	0.5	0
-1.1	0.5	0
-1.	0.5	0
-0.8999999999999999	0.5	0
-0.7999999999999998	0.5	0
-0.7	0.5	0
-0.5999999999999999	0.5	1
-0.5	0.5	1
-0.3999999999999999	0.5	1
-0.2999999999999998	0.5	1
-0.19999999999999996	0.5	0
-0.09999999999999987	0.5	0
0.	0.5	0
0.10000000000000009	0.5	0
0.20000000000000018	0.5	0
0.30000000000000027	0.5	1
0.40000000000000036	0.5	1
0.5	0.5	1
0.6000000000000001	0.5	1
0.7000000000000002	0.5	0
0.8000000000000003	0.5	0
0.9000000000000004	0.5	0
1.	0.5	0

-2.	0.6000000000000001	0
-1.9	0.6000000000000001	0
-1.8	0.6000000000000001	0
-1.7	0.6000000000000001	0
-1.6	0.6000000000000001	0
-1.5	0.6000000000000001	0
-1.4	0.6000000000000001	0
-1.2999999999999998	0.6000000000000001	0
-1.2	0.6000000000000001	0
-1.1	0.6000000000000001	0
-1.	0.6000000000000001	0
-0.8999999999999999	0.6000000000000001	0
-0.7999999999999998	0.6000000000000001	0
-0.7	0.6000000000000001	1
-0.5999999999999999	0.6000000000000001	1
-0.5	0.6000000000000001	1
-0.3999999999999999	0.6000000000000001	1
-0.2999999999999998	0.6000000000000001	0
-0.19999999999999996	0.6000000000000001	0
-0.09999999999999987	0.6000000000000001	0
0.	0.6000000000000001	0
0.10000000000000009	0.6000000000000001	0
0.20000000000000018	0.6000000000000001	0
0.30000000000000027	0.6000000000000001	0
0.40000000000000036	0.6000000000000001	1
0.5	0.6000000000000001	1
0.6000000000000001	0.6000000000000001	1
0.7000000000000002	0.6000000000000001	1
0.8000000000000003	0.6000000000000001	0
0.9000000000000004	0.6000000000000001	0
1.	0.6000000000000001	0

-2.	0.7000000000000002	0
-1.9	0.7000000000000002	0
-1.8	0.7000000000000002	0
-1.7	0.7000000000000002	0
-1.6	0.7000000000000002	0
-1.5	0.7000000000000002	0
-1.4	0.7000000000000002	0
-1.2999999999999998	0.7000000000000002	0
-1.2	0.7000000000000002	0
-1.1	0.7000000000000002	0
-1.	0.7000000000000002	0
-0.8999999999999999	0.7000000000000002	0
-0.7999999999999998	0.7000000000000002	1
-0.7	0.7000000000000002	1
-0.5999999999999999	0.7000000000000002	1
-0.5	0.7000000000000002	0
-0.3999999999999999	0.7000000000000002	0
-0.2999999999999998	0.7000000000000002	0
-0.19999999999999996	0.7000000000000002	0
-0.09999999999999987	0.7000000000000002	0
0.	0.7000000000000002	0
0.10000000000000009	0.7000000000000002	0
0.20000000000000018	0.7000000000000002	0
0.30000000000000027	0.7000000000000002	0
0.40000000000000036	0.7000000000000002	0
0.5	0.7000000000000002	0
0.6000000000000001	0.7000000000000002	1
0.7000000000000002	0.7000000000000002	1
0.8000000000000003	0.7000000000000002	1
0.9000000000000004	0.7000000000000002	0
1.	0.7000000000000002	0

-2.	0.8	0
-1.9	0.8	0
-1.8	0.8	0
-1.7	0.8	0
-1.6	0.8	0
-1.5	0.8	0
-1.4	0.8	0
-1.2999999999999998	0.8	0
-1.2	0.8	0
-1.1	0.8	0
-1.	0.8	0
-0.8999999999999999	0.8	1
-0.7999999999999998	0.8	1
-0.7	0.8	1
-0.5999999999999999	0.8	0
-0.5	0.8	0
-0.3999999999999999	0.8	0
-0.2999999999999998	0.8	0
-0.19999999999999996	0.8	0
-0.09999999999999987	0.8	0
0.	0.8	0
0.10000000000000009	0.8	0
0.20000000000000018	0.8	0
0.30000000000000027	0.8	0
0.40000000000000036	0.8	0
0.5	0.8	0
0.6000000000000001	0.8	0
0.7000000000000002	0.8	1
0.8000000000000003	0.8	1
0.9000000000000004	0.8	1
1.	0.8	0

-2.	0.9000000000000001	0
-1.9	0.9000000000000001	0
-1.8	0.9000000000000001	0
-1.7	0.9000000000000001	0
-1.6	0.9000000000000001	0
-1.5	0.9000000000000001	0
-1.4	0.9000000000000001	0
-1.2999999999999998	0.9000000000000001	0
-1.2	0.9000000000000001	0
-1.1	0.9000000000000001	0
-1.	0.9000000000000001	1
-0.8999999999999999	0.9000000000000001	1
-0.7999999999999998	0.9000000000000001	1
-0.7	0.9000000000000001	0
-0.5999999999999999	0.9000000000000001	0
-0.5	0.9000000000000001	0
-0.3999999999999999	0.9000000000000001	0
-0.2999999999999998	0.9000000000000001	0
-0.19999999999999996	0.9000000000000001	0
-0.09999999999999987	0.9000000000000001	0
0.	0.9000000000000001	0
0.10000000000000009	0.9000000000000001	0
0.20000000000000018	0.9000000000000001	0
0.30000000000000027	0.9000000000000001	0
0.40000000000000036	0.9000000000000001	0
0.5	0.9000000000000001	0
0.6000000000000001	0.9000000000000001	0
0.7000000000000002	0.9000000000000001	0
0.8000000000000003	0.9000000000000001	1
0.9000000000000004	0.9000000000000001	1
1.	0.9000000000000001	1

-2.	1.	0
-1.9	1.	0
-1.8	1.	0
-1.7	1.	0
-1.6	1.	0
-1.5	1.	0
-1.4	1.	0
-1.2999999999999998	1.	0
-1.2	1.	0
-1.1	1.	0
-1.	1.	1
-0.8999999999999999	1.	1
-0.7999999999999998	1.	0
-0.7	1.	0
-0.5999999999999999	1.	0
-0.5	1.	0
-0.3999999999999999	1.	0
-0.2999999999999998	1.	0
-0.19999999999999996	1.	0
-0.09999999999999987	1.	0
0.	1.	0
0.10000000000000009	1.	0
0.20000000000000018	1.	0
0.30000000000000027	1.	0
0.40000000000000036	1.	0
0.5	1.	0
0.6000000000000001	1.	0
0.7000000000000002	1.	0
0.8000000000000003	1.	0
0.9000000000000004	1.	1
1.	1.	1

-2.	1.1	0
-1.9	1.1	0
-1.8	1.1	0
-1.7	1.1	0
-1.6	1.1	0
-1.5	1.1	0
-1.4	1.1	0
-1.2999999999999998	1.1	0
-1.2	1.1	0
-1.1	1.1	1
-1.	1.1	0
-0.8999999999999999	1.1	0
-0.7999999999999998	1.1	0
-0.7	1.1	0
-0.5999999999999999	1.1	0
-0.5	1.1	0
-0.3999999999999999	1.1	0
-0.2999999999999998	1.1	0
-0.19999999999999996	1.1	0
-0.09999999999999987	1.1	0
0.	1.1	0
0.10000000000000009	1.1	0
0.20000000000000018	1.1	0
0.30000000000000027	1.1	0
0.40000000000000036	1.1	0
0.5	1.1	0
0.6000000000000001	1.1	0
0.7000000000000002	1.1	0
0.8000000000000003	1.1	0
0.9000000000000004	1.1	0
1.	1.1	0

-2.	1.2000000000000002	0
-1.9	1.2000000000000002	0
-1.8	1.2000000000000002	0
-1.7	1.2000000000000002	0
-1.6	1.2000000000000002	0
-1.5	1.2000000000000002	0
-1.4	1.2000000000000002	0
-1.2999999999999998	1.2000000000000002	0
-1.2	1.2000000000000002	1
-1.1	1.2000000000000002	0
-1.	1.2000000000000002	0
-0.8999999999999999	1.2000000000000002	0
-0.7999999999999998	1.2000000000000002	0
-0.7	1.2000000000000002	0
-0.5999999999999999	1.2000000000000002	0
-0.5	1.2000000000000002	0
-0.3999999999999999	1.2000000000000002	0
-0.2999999999999998	1.2000000000000002	0
-0.19999999999999996	1.2000000000000002	0
-0.09999999999999987	1.2000000000000002	0
0.	1.2000000000000002	0
0.10000000000000009	1.2000000000000002	0
0.20000000000000018	1.2000000000000002	0
0.30000000000000027	1.2000000000000002	0
0.40000000000000036	1.2000000000000002	0
0.5	1.2000000000000002	0
0.6000000000000001	1.2000000000000002	0
0.7000000000000002	1.2000000000000002	0
0.8000000000000003	1.2000000000000002	0
0.9000000000000004	1.2000000000000002	0
1.	1.2000000000000002	0

-2.	1.3000000000000003	0
-1.9	1.3000000000000003	0
-1.8	1.3000000000000003	0
-1.7	1.3000000000000003	0
-1.6	1.3000000000000003	0
-1.5	1.3000000000000003	0
-1.4	1.3000000000000003	0
-1.2999999999999998	1.3000000000000003	1
-1.2	1.3000000000000003	0
-1.1	1.3000000000000003	0
-1.	1.3000000000000003	0
-0.8999999999999999	1.3000000000000003	0
-0.7999999999999998	1.3000000000000003	0
-0.7	1.3000000000000003	0
-0.5999999999999999	1.3000000000000003	0
-0.5	1.3000000000000003	0
-0.3999999999999999	1.3000000000000003	0
-0.2999999999999998	1.3000000000000003	0
-0.19999999999999996	1.3000000000000003	0
-0.09999999999999987	1.3000000000000003	0
0.	1.3000000000000003	0
0.10000000000000009	1.3000000000000003	0
0.20000000000000018	1.3000000000000003	0
0.30000000000000027	1.3000000000000003	0
0.40000000000000036	1.3000000000000003	0
0.5	1.3000000000000003	0
0.6000000000000001	1.3000000000000003	0
0.7000000000000002	1.3000000000000003	0
0.8000000000000003	1.3000000000000003	0
0.9000000000000004	1.3000000000000003	0
1.	1.3000000000000003	0

-2.	1.4000000000000004	0
-1.9	1.4000000000000004	0
-1.8	1.4000000000000004	0
-1.7	1.4000000000000004	0
-1.6	1.4000000000000004	0
-1.5	1.4000000000000004	0
-1.4	1.4000000000000004	1
-1.2999999999999998	1.4000000000000004	0
-1.2	1.4000000000000004	0
-1.1	1.4000000000000004	0
-1.	1.4000000000000004	0
-0.8999999999999999	1.4000000000000004	0
-0.7999999999999998	1.4000000000000004	0
-0.7	1.4000000000000004	0
-0.5999999999999999	1.4000000000000004	0
-0.5	1.4000000000000004	0
-0.3999999999999999	1.4000000000000004	0
-0.2999999999999998	1.4000000000000004	0
-0.19999999999999996	1.4000000000000004	0
-0.09999999999999987	1.4000000000000004	0
0.	1.4000000000000004	0
0.10000000000000009	1.4000000000000004	0
0.20000000000000018	1.4000000000000004	0
0.30000000000000027	1.4000000000000004	0
0.40000000000000036	1.4000000000000004	0
0.5	1.4000000000000004	0
0.6000000000000001	1.4000000000000004	0
0.7000000000000002	1.4000000000000004	0
0.8000000000000003	1.4000000000000004	0
0.9000000000000004	1.4000000000000004	0
1.	1.4000000000000004	0

-2.	1.5	0
-1.9	1.5	0
-1.8	1.5	0
-1.7	1.5	0
-1.6	1.5	0
-1.5	1.5	1
-1.4	1.5	0
-1.2999999999999998	1.5	0
-1.2	1.5	0
-1.1	1.5	0
-1.	1.5	0
-0.8999999999999999	1.5	0
-0.7999999999999998	1.5	0
-0.7	1.5	0
-0.5999999999999999	1.5	0
-0.5	1.5	0
-0.3999999999999999	1.5	0
-0.2999999999999998	1.5	0
-0.19999999999999996	1.5	0
-0.09999999999999987	1.5	0
0.	1.5	0
0.10000000000000009	1.5	0
0.20000000000000018	1.5	0
0.30000000000000027	1.5	0
0.40000000000000036	1.5	0
0.5	1.5	0
0.6000000000000001	1.5	0
0.7000000000000002	1.5	0
0.8000000000000003	1.5	0
0.9000000000000004	1.5	0
1.	1.5	0

-2.	1.6	0
-1.9	1.6	0
-1.8	1.6	0
-1.7	1.6	0
-1.6	1.6	1
-1.5	1.6	0
-1.4	1.6	0
-1.2999999999999998	1.6	0
-1.2	1.6	0
-1.1	1.6	0
-1.	1.6	0
-0.8999999999999999	1.6	0
-0.7999999999999998	1.6	0
-0.7	1.6	0
-0.5999999999999999	1.6	0
-0.5	1.6	0
-0.3999999999999999	1.6	0
-0.2999999999999998	1.6	0
-0.19999999999999996	1.6	0
-0.09999999999999987	1.6	0
0.	1.6	0
0.10000000000000009	1.6	0
0.20000000000000018	1.6	0
0.30000000000000027	1.6	0
0.40000000000000036	1.6	0
0.5	1.6	0
0.6000000000000001	1.6	0
0.7000000000000002	1.6	0
0.8000000000000003	1.6	0
0.9000000000000004	1.6	0
1.	1.6	0

-2.	1.7000000000000002	0
-1.9	1.7000000000000002	0
-1.8	1.7000000000000002	0
-1.7	1.7000000000000002	1
-1.6	1.7000000000000002	0
-1.5	1.7000000000000002	0
-1.4	1.7000000000000002	0
-1.2999999999999998	1.7000000000000002	0
-1.2	1.7000000000000002	0
-1.1	1.7000000000000002	0
-1.	1.7000000000000002	0
-0.8999999999999999	1.7000000000000002	0
-0.7999999999999998	1.7000000000000002	0
-0.7	1.7000000000000002	0
-0.5999999999999999	1.7000000000000002	0
-0.5	1.7000000000000002	0
-0.3999999999999999	1.7000000000000002	0
-0.2999999999999998	1.7000000000000002	0
-0.19999999999999996	1.7000000000000002	0
-0.09999999999999987	1.7000000000000002	0
0.	1.7000000000000002	0
0.10000000000000009	1.7000000000000002	0
0.20000000000000018	1.7000000000000002	0
0.30000000000000027	1.7000000000000002	0
0.40000000000000036	1.7000000000000002	0
0.5	1.7000000000000002	0
0.6000000000000001	1.7000000000000002	0
0.7000000000000002	1.7000000000000002	0
0.8000000000000003	1.7000000000000002	0
0.9000000000000004	1.7000000000000002	0
1.	1.7000000000000002	0

-2.	1.8000000000000003	0
-1.9	1.8000000000000003	0
-1.8	1.8000000000000003	1
-1.7	1.8000000000000003	0
-1.6	1.8000000000000003	0
-1.5	1.8000000000000003	0
-1.4	1.8000000000000003	0
-1.2999999999999998	1.8000000000000003	0
-1.2	1.8000000000000003	0
-1.1	1.8000000000000003	0
-1.	1.8000000000000003	0
-0.8999999999999999	1.8000000000000003	0
-0.7999999999999998	1.8000000000000003	0
-0.7	1.8000000000000003	0
-0.5999999999999999	1.8000000000000003	0
-0.5	1.8000000000000003	0
-0.3999999999999999	1.8000000000000003	0
-0.2999999999999998	1.8000000000000003	0
-0.19999999999999996	1.8000000000000003	0
-0.09999999999999987	1.8000000000000003	0
0.	1.8000000000000003	0
0.10000000000000009	1.8000000000000003	0
0.20000000000000018	1.8000000000000003	0
0.30000000000000027	1.8000000000000003	0
0.40000000000000036	1.8000000000000003	0
0.5	1.8000000000000003	0
0.6000000000000001	1.8000000000000003	0
0.7000000000000002	1.8000000000000003	0
0.8000000000000003	1.8000000000000003	0
0.9000000000000004	1.8000000000000003	0
1.	1.8000000000000003	0

-2.	1.9000000000000004	0
-1.9	1.9000000000000004	1
-1.8	1.9000000000000004	0
-1.7	1.9000000000000004	0
-1.6	1.9000000000000004	0
-1.5	1.9000000000000004	0
-1.4	1.9000000000000004	0
-1.2999999999999998	1.9000000000000004	0
-1.2	1.9000000000000004	0
-1.1	1.9000000000000004	0
-1.	1.9000000000000004	0
-0.8999999999999999	1.9000000000000004	0
-0.7999999999999998	1.9000000000000004	0
-0.7	1.9000000000000004	0
-0.5999999999999999	1.9000000000000004	0
-0.5	1.9000000000000004	0
-0.3999999999999999	1.9000000000000004	0
-0.2999999999999998	1.9000000000000004	0
-0.19999999999999996	1.9000000000000004	0
-0.09999999999999987	1.9000000000000004	0
0.	1.9000000000000004	0
0.10000000000000009	1.9000000000000004	0
0.20000000000000018	1.9000000000000004	0
0.30000000000000027	1.9000000000000004	0
0.40000000000000036	1.9000000000000004	0
0.5	1.9000000000000004	0
0.6000000000000001	1.9000000000000004	0
0.7000000000000002	1.9000000000000004	0
0.8000000000000003	1.9000000000000004	0
0.9000000000000004	1.9000000000000004	0
1.	1.9000000000000004	0

-2.	2.	1
-1.9	2.	0
-1.8	2.	0
-1.7	2.	0
-1.6	2.	0
-1.5	2.	0
-1.4	2.	0
-1.2999999999999998	2.	0
-1.2	2.	0
-1.1	2.	0
-1.	2.	0
-0.8999999999999999	2.	0
-0.7999999999999998	2.	0
-0.7	2.	0
-0.5999999999999999	2.	0
-0.5	2.	0
-0.3999999999999999	2.	0
-0.2999999999999998	2.	0
-0.19999999999999996	2.	0
-0.09999999999999987	2.	0
0.	2.	0
0.10000000000000009	2.	0
0.20000000000000018	2.	0
0.30000000000000027	2.	0
0.40000000000000036	2.	0
0.5	2.	0
0.6000000000000001	2.	0
0.7000000000000002	2.	0
0.8000000000000003	2.	0
0.9000000000000004	2.	0
1.	2.	0
